Certifying Data-Bias Robustness in Linear Regression

Datasets typically contain inaccuracies due to human error and societal biases, and these inaccuracies can affect the outcomes of models trained on such datasets. We present a technique for certifying whether linear regression models are pointwise-robust to label bias in the training dataset, i.e., whether bounded perturbations to the labels of a training dataset result in models that change the prediction of test points. We show how to solve this problem exactly for individual test points, and provide an approximate but more scalable method that does not require advance knowledge of the test point. We extensively evaluate both techniques and find that linear models -- both regression- and classification-based -- often display high levels of bias-robustness. However, we also unearth gaps in bias-robustness, such as high levels of non-robustness for certain bias assumptions on some datasets. Overall, our approach can serve as a guide for when to trust, or question, a model's output.

==> data/example_dots.csv <==
x,y_orig,y_flip,y_flip2,pointmeta_y,pointmeta_yflip,pointmeta_yflip2
1.0,22847.96907323060,22847.96907323060,22847.96907323060,1,1,1
2.0,33143.59615128000,33143.59615128000,43143.59615128000,1,1,2
3.0,25492.270639909200,25492.270639909200,25492.270639909200,1,1,1
4.0,39638.66917297470,39638.66917297470,39638.66917297470,1,1,1
4.5,50438.32770562440,50438.32770562440,50438.32770562440,1,1,1
4.8,49673.71510855310,49673.71510855310,49673.71510855310,1,1,1
5.0,75651.74959378070,75651.74959378070,75651.74959378070,1,1,1
5.5,60553.316475741100,60553.316475741100,60553.316475741100,1,1,1
5.6,53002.30533359970,53002.30533359970,53002.30533359970,1,1,1
6.0,84934.54325142370,84934.54325142370,84934.54325142370,1,1,1
7.0,83010.57947331690,83010.57947331690,83010.57947331690,1,1,1
8.0,67255.83626671030,67255.83626671030,67255.83626671030,1,1,1
8.6,91669.88444218820,101669.88444218800,91669.88444218820,1,2,1

==> data/example_lines.csv <==
x,y_orig,y_flip,y_flip2
0,11100,8500,16000
9,93000,99000,90000

==> data/intro_ex_all.csv <==
,x,yhigh,ylow,,,
,0,14159.6973012717,6584.37672599004,,,
,9,89712.6384561201,93041.6102209963,,,


==> data/results_approx/compas_tols_approx.csv <==
bias_pct,0,0min,0max,0.2,0.2min,0.2max,0.5,0.5min,0.5max,1.0,1.0min,1.0max,1.5,1.5min,1.5max,2.0,2.0min,2.0max
0.02025931928687196,0.9692126533545238,0.019455765185966256,0.029169223668129907,0.9722878737811624,0.022530985612604915,0.021239634309452415,0.9901158124970497,0.01280625009834635,0.008263441960000506,0.9914147692404527,0.012484461298799543,0.008585230759547313,0.9928731779725469,0.007459887859094794,0.0071268220274530725,0.9923845940006191,0.0150750316019157,0.007615405999380931
0.04051863857374392,0.9483170996522479,0.014767666913187871,0.019267989488756965,0.9544740969195346,0.007958699836876582,0.019593974393269376,0.9721323556408764,0.03858292290181642,0.01814317110142505,0.9800742710578906,0.017351418545734965,0.015063492313260096,0.9878493913025235,0.010539828903820103,0.008909117611576978,0.9821786176981216,0.01783501964301626,0.014579891215978802
0.06077795786061589,0.9342184492245075,0.018497217457894788,0.030125148830597914,0.9351914210633978,0.019470189296785123,0.021048449276958703,0.9615996076641858,0.0312916660110254,0.01895144582041708,0.9701903458115003,0.013950475471143808,0.018464435387851363,0.9758571855674969,0.006651350883542295,0.006314613460055796,0.9714843196802567,0.029831159226447967,0.018791207062044735
0.08103727714748785,0.9212603525777198,0.01850508515470517,0.020392807876088992,0.9217471007537255,0.01899183333071086,0.018285314157133525,0.9481508289929874,0.021084378425726524,0.02429649677686674,0.9627351785704918,0.014599035944884098,0.024298857085910064,0.9677571294445929,0.014758750190135839,0.014414669582959783,0.9627351785704918,0.021082018116683088,0.027540348171809614
0.1012965964343598,0.9037618081016298,0.01559325056516303,0.021683896922681467,0.9061913528766923,0.01153981316842645,0.02087509769056861,0.9170416935479642,0.02401089938264811,0.018128484734045602,0.9382684772859593,0.0176850088904974,0.03417884848389485,0.9546345979344671,0.027568147367206253,0.012950491206537684,0.9536605770693353,0.023352635416174827,0.0301319675011672
0.12155591572123178,0.8882065847377174,0.024349210345496974,0.030756138114794718,0.8922581863385313,0.021917829774511843,0.02670453651398086,0.9097483386046902,0.019959035525273672,0.022290496346766164,0.9253051355079647,0.019308376999050525,0.027693243746492402,0.9452384698903243,0.023034255951912663,0.02234661925068049,0.9468560683545497,0.027893345502037592,0.032074239587103426
0.14181523500810372,0.879132245493121,0.028240835444498624,0.034968240730541944,0.8823732120658999,0.02499881984547847,0.034968765243662436,0.8948461340760441,0.01478130425432611,0.0273580798623676,0.9160684594525131,0.019796174201297534,0.024060990385674552,0.9327631875711372,0.02676642906222304,0.0250974283121691,0.932597965938118,0.05253313611639998,0.028504141031087893
0.1620745542949757,0.8579062485248068,0.044291985964028835,0.044849018898207804,0.8575815749030962,0.04396731234231821,0.03544921926221989,0.8763767158135461,0.015760832507225264,0.021516314980619122,0.9016582482310795,0.02301747153205036,0.022166711250281912,0.9206110053342984,0.025959465626032574,0.027525137291309343,0.9181754286583479,0.04621432655137869,0.036443696139058956
0.18233387358184766,0.8348937598674031,0.032624716107273466,0.02756578705816326,0.8415382920803764,0.031165520605498043,0.02092125484518992,0.8645476336590561,0.026622187954031706,0.031724651592159536,0.8883686592920121,0.014786811642093167,0.03545630018934931,0.9129982219005208,0.031121199246799125,0.03351717518213715,0.9118574058630078,0.03989630375603859,0.03627873676259996
0.2025931928687196,0.8172320918107767,0.04089497673784315,0.03713684022805819,0.8199870969772309,0.030684017560699384,0.035999958038950286,0.8515884879860272,0.02662900662460088,0.0414423061792889,0.8750832664579106,0.01608812869453946,0.021189018793305037,0.8943601726697195,0.014101272993344072,0.023115555485620387,0.8990543028433855,0.038438419537064616,0.03125363880977494
0.22285251215559157,0.791630868646179,0.03312195454569278,0.044938710641846846,0.7966554420858838,0.03652578244244786,0.0399141372021421,0.8378163469759196,0.0242020844151416,0.04062773730284863,0.8585529732026247,0.03359349184119842,0.026374093247942598,0.8802665051166254,0.01802987626735475,0.024109507849338963,0.8932198811453269,0.0342247433819558,0.03234646189674428
0.24311183144246357,0.7713851867004453,0.027048617121157248,0.03767630197269389,0.7767362695577831,0.029163454023802493,0.032015756374145665,0.821609678316103,0.03716883552842065,0.016315767388921376,0.8407289683351429,0.022252469145515597,0.01849433263573086,0.85903945912207,0.014631031245246673,0.01798319459961284,0.8765330207235135,0.038607575018489104,0.044050447671948434
0.2633711507293355,0.7597221129486555,0.018621789324060112,0.026339475381976563,0.7642602004689147,0.023159876844319305,0.02180138786171737,0.810107892348927,0.03215003173304365,0.019713825641348492,0.8287375493697976,0.03133074223851717,0.01915889075965227,0.8478578884150789,0.024519152596602423,0.024310396374565113,0.871997031255737,0.03407158555071266,0.043724200510875666
0.28363047001620745,0.7532404420596582,0.01699448736710163,0.0169860951571702,0.7553471490089325,0.0174830713390296,0.02261071160695083,0.7953646152958516,0.028751973480616533,0.027974120522624935,0.8104270585828705,0.019503233623389127,0.02776064368250175,0.8253337214730427,0.01496094999816433,0.038743948429869834,0.8554727699013391,0.030513288539912864,0.042420260892826134
0.3038897893030794,0.746111259723162,0.02119216587202921,0.022497154516320284,0.7475696684552564,0.022650574604123674,0.022656868761572024,0.7807807902314676,0.02551336721688091,0.026662575464325267,0.7963323420035352,0.02971970018830017,0.019201638578989044,0.8120470173561392,0.019502446853708055,0.032613176818618084,0.8454265078440937,0.026950008654466395,0.02835989992289656
0.3241491085899514,0.7339637981044096,0.0575883935736653,0.03302649315772632,0.7412503343771145,0.02280373243536693,0.025739956885021398,0.7572925681735928,0.022664736458382406,0.01742380135639099,0.7780268340912548,0.014655683361919358,0.02779840862719174,0.7854785919969788,0.017245204638793976,0.026819142630852943,0.8404032456871908,0.023547492040513318,0.03176503910245321
0.34440842787682335,0.7140383314188605,0.050607910706886416,0.03312536388097742,0.7281317367153939,0.06470131600341977,0.03562230859204951,0.7472449948335458,0.012617163118335384,0.016509050473897613,0.7608537500065563,0.015310800249668133,0.013862619523427488,0.7626334230250771,0.02033196435408846,0.014065606101136496,0.8305232542892063,0.03311644715792583,0.02198890130236586
0.3646677471636953,0.6971865116205882,0.0499373206820769,0.02566600053500334,0.7062600640955033,0.04444776636087555,0.039282885661384825,0.7430331544743592,0.01649593764588031,0.015866521901045316,0.7519414853162552,0.017743754360015296,0.016666928923227076,0.7491870046629217,0.014989273706681794,0.017803286599214263,0.8170710662827231,0.045596187838638835,0.027337361594100273
0.38492706645056723,0.6761204911540862,0.051525021898422785,0.035853618878276206,0.6954042160364642,0.05300939402999172,0.042035006005675224,0.7349315248120931,0.018103045847691845,0.020731905608618817,0.736872747871788,0.014020235716196483,0.025263174458309057,0.7397887785662958,0.0120740297818549,0.027201512695840147,0.8075123391711644,0.037658206270029915,0.03067536309420782
0.4051863857374392,0.6537612835885089,0.03725642921957695,0.02261412094223536,0.6704505043193656,0.053945649950433605,0.033432990826265496,0.7243982523222818,0.029098414396836136,0.024792686189045066,0.7316884601868316,0.015318930203039094,0.02397497023388029,0.7313648355913623,0.011753814521670236,0.027534840784042225,0.7924436017266971,0.04365916088390942,0.029562870765212246
0.506482982171799,0.5622111899629169,0.06140081719144197,0.041348680587244946,0.5808505504765202,0.03952153913130141,0.035032755844387364,0.6738488248283531,0.010963897761902541,0.01385344054381521,0.6895593040759915,0.029915868095440445,0.04021415870718004,0.6864777894919042,0.03817957231200142,0.053004411155345044,0.7072230701851007,0.039475906489800816,0.02373316968523964
0.6077795786061588,0.47666677156929077,0.042306966058755946,0.03142384331744058,0.48687484592427077,0.034686839441288586,0.04635043770619929,0.6087087535994714,0.03334408585230775,0.0493139368381299,0.6484070536524472,0.02279927407384108,0.03929521171972106,0.6542383282717817,0.02700980315022583,0.04802704389650303,0.6505134983451611,0.016801991051806242,0.04042501298169965
0.7090761750405186,0.41331765039102447,0.08430630517222382,0.06480228477915378,0.4494476876839074,0.022263221664489963,0.04325895737281865,0.5358048391580514,0.04874982297682168,0.06128253948272522,0.5942935595033911,0.05296454815817231,0.03293496561816478,0.6309129675378831,0.01665040675992524,0.023868231813818697,0.6286381541334256,0.019237829984317,0.04773725039731869
0.8103727714748784,0.2968214504885839,0.022915453730074975,0.0316575139127106,0.31335095697418863,0.039444960215679725,0.06104126344720523,0.46905320136583206,0.028210413683498192,0.03986089912039159,0.5346732021001506,0.03062133824277613,0.027725501303415112,0.5573502646168694,0.03384945424409791,0.046209605933292375,0.6096822499514827,0.032696836661369244,0.04565755587376008
0.9116693679092381,0.2747869165447173,0.017088375215705998,0.019711465332305333,0.2780273586043755,0.017087326189464624,0.01970726922733973,0.4183291110027117,0.05041987275311688,0.0735802741105569,0.49966824545116006,0.019927564738032033,0.05534793577861341,0.510689052886658,0.029327626630580195,0.044327128343115474,0.5928354130278569,0.023953727452492246,0.028523810273113903
1.012965964343598,0.26976339213125416,0.02341006960289113,0.02311686676842223,0.27057376490272905,0.02422044237436602,0.02230649399694734,0.3750793326095052,0.031481277504156746,0.035923903636449483,0.4580274110556875,0.08039369954839415,0.07595317146858432,0.47876351276927187,0.06223190823118435,0.05845331570969248,0.5622088296538736,0.061398456882398755,0.03584627569458665
1.1142625607779577,0.22812334450546276,0.04659984369508999,0.05550712551074469,0.24610758813131706,0.038652158633748185,0.04030017885897419,0.3211271262450629,0.029392928514106686,0.02409167440323534,0.3877208855879529,0.03658819950381054,0.0466389199225819,0.4442628754858303,0.030972762033642298,0.06303047945744356,0.5165163936575873,0.044879440659208014,0.0458823097459784
1.2155591572123177,0.17871053694408165,0.031222692535653768,0.04009011135413554,0.19021678127278355,0.026521481434858107,0.07396474222802682,0.2777063565745097,0.03297377958909642,0.025373059957094823,0.3639024825206002,0.030028900672950276,0.028317938873240966,0.41121802436887955,0.05846721530739091,0.03772849102820308,0.45220138156755996,0.03242828594357294,0.042126009032115885
1.3168557536466774,0.13787640372823926,0.03901092560830409,0.029060387195585707,0.16056133394176855,0.024418708333988987,0.022582912411553968,0.2679821455733715,0.02649105967385776,0.0172690699857857,0.32696312148248385,0.02712519603677882,0.03770462568121147,0.383671644296182,0.035211352561984266,0.04096368795665428,0.43680797050138204,0.021897111506244293,0.03244769292903865
1.4181523500810371,0.09041268692336338,0.030445101834222374,0.04572993868441619,0.1185968749508269,0.02945587008859027,0.03699469717234978,0.2574512333926033,0.019201638578989016,0.027799982166553938,0.3102704914163428,0.021777784771286057,0.030086072603106195,0.34332871761787126,0.033766318914467686,0.03268424834647232,0.43275610664400777,0.01946599319181974,0.03649955678641292
1.519448946515397,0.05605943782683724,0.013920053710143564,0.020115602691801335,0.06999575144372237,0.02461487624112918,0.03373196330506206,0.2166257546432524,0.035395981180469216,0.0394520411428092,0.29196288545157956,0.026160616407819415,0.027323986509522558,0.3180490209962602,0.027935568808253708,0.040135743995636075,0.42919099096263896,0.022383859682249985,0.03682842651308921
1.6207455429497568,0.042934546007668384,0.013761126234572759,0.01703303908147262,0.051360587035084684,0.009221202918391007,0.01833147131175486,0.1816294524607533,0.037383099138224934,0.03555045029451412,0.26085584805903916,0.025847744331324418,0.032499095214866824,0.3047612678531154,0.02275154337985774,0.025870822908635016,0.42109198386597635,0.025630071386235687,0.030364326813635323
1.7220421393841168,0.029325004064976685,0.006634566463680089,0.011193634508767238,0.03710196010553204,0.012790776961285683,0.021244879440659212,0.16428931094711335,0.028146685339333788,0.05126984626520431,0.24060597000833978,0.02701373699863105,0.03330002675016913,0.2875863479724945,0.028267061100533397,0.03170052398860762,0.39808710064882274,0.03990233565692647,0.028168977146963314
1.8233387358184763,0.009397177070384417,0.009397177070384417,0.014914006073861938,0.021222063119908943,0.013118335405160159,0.016055084367935464,0.1388535716720954,0.03188436583741143,0.032945455880578844,0.21630317907402455,0.0380211693495513,0.0365331256261375,0.26717596890686224,0.027305628550298222,0.032661956538842796,0.38091375430756397,0.03407420811631601,0.037238595773473326
1.9246353322528362,0.0,0.0,0.0,0.006158046293528033,0.006158046293528033,0.010049409135969536,0.10854982612390049,0.03237478560526191,0.04055876382747714,0.1848675342113683,0.02279297991639262,0.0323123685438991,0.2344471369451307,0.03023319853346132,0.041079605356327986,0.3622838350301333,0.045131731470262726,0.02930192548766608
2.025931928687196,0.0,0.0,0.0,0.0,0.0,0.0,0.08554861449859169,0.014235810608802385,0.016558354707242998,0.1670443161135676,0.030901690505788032,0.04851484109875007,0.21322376254241998,0.03494175281794673,0.03961254215774207,0.3269641705087252,0.03360922723481924,0.06039401425626667
2.2285251215559154,0.0,0.0,0.0,0.0,0.0,0.0,0.036454186401472834,0.007280766628377209,0.01378892542996963,0.12151264338877436,0.027509401897688468,0.027595946562603266,0.17044814401032243,0.03430551840254287,0.04511101320199523,0.2943940037660042,0.022108752550445088,0.02651361373804767
2.4311183144246353,0.0,0.0,0.0,0.0,0.0,0.0,0.012152444493399002,0.007298075561360168,0.013779484193797107,0.08117286378918769,0.019584533157096927,0.02255485095959675,0.12653590554567723,0.026049681882792303,0.024193429948650175,0.26247764262823037,0.026231687935673736,0.03087730064567562
2.633711507293355,0.0,0.0,0.0,0.0,0.0,0.0,0.0035656401944894655,0.0035656401944894655,0.012641815235008104,0.04115434847602713,0.011980928702931503,0.03502069204261145,0.08668182509585477,0.02347274892081426,0.025149617367678456,0.2292628492601742,0.03315263856325362,0.047884638584234196
2.8363047001620743,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01733830571771753,0.009247690830986139,0.029663315027825418,0.05897468175166402,0.023318279806769364,0.02206259539582383,0.1826042600955663,0.03373694617970868,0.04592086146034943
3.038897893030794,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011179997167629147,0.006325628235590313,0.005027458261868421,0.03078288828395042,0.01619617839740261,0.01783947800454229,0.1461448285628865,0.032692640556403516,0.05968985539173263
3.2414910858995136,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.002431118314424635,0.002431118314424635,0.013776337115072933,0.011666220830514076,0.006811851898475241,0.006161980141933251,0.10272484566201423,0.021687568514526384,0.04152150766051413
3.4440842787682335,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011179997167629147,0.006325628235590313,0.005027458261868421,0.0866826118655358,0.020232044604595767,0.017045102883248633
3.6466774716369525,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.06675399810126251,0.01975237735571956,0.0159040245891751
3.8492706645056725,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03597242110011382,0.02300645675651576,0.038581873875575
4.051863857374392,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.018471778571540965,0.008763040707463296,0.022046860002202958
4.254457050243112,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.012152444493399004,0.0072980755613601695,0.005675756479048322
4.457050243111831,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.011179997167629147,0.006325628235590313,0.005027458261868421
4.659643435980551,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.002431118314424635,0.002431118314424635,0.013776337115072933
4.862236628849271,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data/results_approx/income_tols_approx.csv <==
bias_pct,0,0min,0max,0.2,0.2min,0.2max,0.5,0.5min,0.5max,1.0,1.0min,1.0max,1.5,1.5min,1.5max,2.0,2.0min,2.0max
0.003823653118189120,0.707769960232487,0.016121137962679700,0.01783420006118090,0.8214438666258800,0.018446007953502700,0.01642704190884060,0.8674518201284800,0.012450290608748900,0.009268889568675330,0.9863260936066080,0.00376261853777915,0.006332211685530780,0.9874273478127870,0.007922912205567730,0.00737228510247756,0.9965432854083820,0.006638115631691590,0.0034567145916183400
0.007647306236378240,0.692872438054451,0.020801468338941700,0.017436524931171500,0.8059345365555220,0.02496176200673010,0.01725298256347500,0.8592841847659840,0.008871214438666340,0.010094830223309800,0.9833588253288470,0.0026307739369837400,0.00379320893239532,0.9828999694096050,0.00614866931783431,0.006699296420923820,0.9934842459467730,0.0035790761700824600,0.0040685224839401800
0.011470959354567400,0.6776078311410220,0.020526154787396800,0.021688589782808200,0.790884062404405,0.015417558886509600,0.023738146222086300,0.8525848883450600,0.00890180483328229,0.009146527990211100,0.9812480881003360,0.0017436524931170300,0.0031508106454574100,0.9796267971856840,0.007158152340165150,0.007831141021719220,0.989843988987458,0.0036096665646987400,0.004955643927806670
0.015294612472756500,0.6646680942184150,0.014622208626491300,0.016579993881921100,0.7740287549709390,0.012633832976445500,0.023462832670541300,0.84389721627409,0.012450290608748900,0.014469256653410800,0.979412664423371,0.0035790761700825700,0.002844906699296380,0.9771795656163970,0.00471092077087798,0.01027837259100640,0.9876414805750990,0.003242581829305590,0.0031814010400734700
0.01911826559094560,0.6535637809727740,0.013000917711838300,0.02064851636586130,0.7573263995105540,0.008167635362496210,0.012327929030284500,0.835515448149281,0.014163352707249800,0.017956561639645200,0.9766289385133070,0.00416029366778814,0.005322728663199940,0.9740899357601710,0.005292138268583770,0.010003059039461500,0.9843377179565620,0.006056898133986020,0.0031202202508411300
0.022941918709134700,0.6453043744264300,0.011165494034873100,0.009635974304068480,0.7479351483634140,0.014377485469562400,0.015295197308045400,0.8277148975221780,0.013398592841847700,0.017497705720403800,0.9734781278678500,0.00376261853777915,0.0044967880085653400,0.9701131844600790,0.008045273784031750,0.006332211685530890,0.9830529213826860,0.004772101560110100,0.002875497093912550
0.026765571827323800,0.6348730498623430,0.012052615478739600,0.009054756806362810,0.7392780666870600,0.01122667482410520,0.008351177730192780,0.8174365249311720,0.016274089935760200,0.014010400734169500,0.9698072805139190,0.0049862343224228400,0.003884980116243390,0.9677883144692570,0.00663811563169181,0.004986234322422620,0.979718568369532,0.0035790761700825700,0.00376261853777915
0.030589224945512900,0.6215356378097280,0.01737534414193940,0.014132762312633800,0.6971856836953200,0.01410217191801790,0.013735087182624500,0.7630162129091470,0.01263383297644530,0.01459161823187530,0.9680024472315690,0.004405016824717170,0.005689813398592760,0.9650045885591920,0.006607525237075530,0.005322728663199830,0.975313551544815,0.0031508106454574100,0.00510859590088697
0.03441287806370210,0.5400734169470790,0.02340165188130930,0.01973080452737840,0.6627714897522180,0.013031508106454600,0.014805750994187800,0.7252982563475070,0.00887121443866612,0.009483022330988190,0.9650963597430410,0.004252064851636540,0.006148669317834200,0.9629244417252980,0.00513918629550314,0.006791067604772110,0.9709391251147140,0.005200367084735370,0.005506271030896400
0.03823653118189120,0.46665646986846100,0.009635974304068480,0.010247782196390400,0.6312022025084120,0.007464056286326180,0.010890180483328100,0.7039155705108600,0.01165494034873040,0.010064239828693900,0.9619761394921990,0.004496788008565230,0.004374426430101000,0.9600489446313860,0.00379320893239532,0.008748852860201880,0.9687977974915880,0.006118078923218250,0.005812174977057110
0.042060184300080300,0.399327011318446,0.01847659834811870,0.02465585806056900,0.5827776078311410,0.012878556133374200,0.010064239828693800,0.6791679412664420,0.010461914958703000,0.012786784949525900,0.957754665035179,0.006393392474763000,0.006148669317834090,0.9579382074028760,0.002906087488528610,0.003823799327011270,0.9664423371061490,0.005292138268583660,0.006026307739369850
0.045883837418269400,0.34805750994187800,0.017069440195778500,0.01872132150504750,0.5434689507494650,0.00936066075252373,0.006852248394004330,0.6435301315386970,0.013979810339553400,0.013857448761089000,0.9542673600489450,0.006271030896298440,0.008106454573264090,0.9568369531966960,0.0036402569593146900,0.004619149587029800,0.964178647904558,0.006393392474762890,0.0073722851024777800
0.04970749053645850,0.3019883756500460,0.011379626797185700,0.016457632303456700,0.5043132456408690,0.008442948914040900,0.009299479963291610,0.6097277454879170,0.0074028754970938400,0.007892321810951450,0.9484551850718870,0.016977669011930100,0.009024166411746860,0.955032119914347,0.006729886815539990,0.004282655246252600,0.9620067298868160,0.006056898133985910,0.006179259712450260
0.05353114365464770,0.2661976139492200,0.012297338635668400,0.014928112572652200,0.4666258794738450,0.011440807586417900,0.011807892321811000,0.5835423676965430,0.00936066075252373,0.0065463444478433,0.9415111654940350,0.015539920464974000,0.01076781890486390,0.9515448149281130,0.004160293667788250,0.007158152340165260,0.9592841847659840,0.010981951667176500,0.006760477210155940
0.057354796772836800,0.23839094524319400,0.01875191189966350,0.014591618231875200,0.426705414499847,0.018935454267360000,0.013490364025696000,0.5598654022636890,0.00709697155093314,0.005750994187824880,0.9361578464362190,0.013857448761088900,0.010308962985622700,0.9498623432242280,0.003395533802386000,0.007922912205567510,0.9562251453043740,0.008840624044050170,0.0073722851024777800
0.06117844989102590,0.20419088406240400,0.015754053227286700,0.01361272560416030,0.3845824411134900,0.007708779443254770,0.007586417864790470,0.534108289996941,0.005812174977057330,0.007035790761700690,0.9295503211991440,0.011532578770266300,0.012939736922606200,0.9476904252064850,0.005506271030896520,0.008259406546344270,0.9551238910981950,0.008351177730192670,0.007249923524013550
0.065002103009215,0.17739369837870900,0.009758335882532890,0.00859590088712145,0.35830529213826900,0.01263383297644540,0.013062098501070700,0.49834811869073100,0.007372285102477840,0.01404099112878550,0.9252064851636590,0.012389109819516600,0.016671765065769400,0.9442948914040990,0.010981951667176700,0.009513612725603920,0.9525542979504430,0.008534720097889140,0.008595900887121590
0.06882575612740410,0.15126950137656800,0.009635974304068510,0.009330070357907620,0.32003670847353900,0.00985010706638112,0.010951361272560500,0.46888956867543600,0.009115937595595040,0.008320587335576560,0.9052921382685840,0.008993576017130690,0.008137044967880040,0.9291832364637500,0.006271030896298550,0.01636586111960850,0.9510859590088710,0.01073722851024770,0.009452431936372020
0.07264940924559320,0.1398286937901500,0.008289996940960530,0.014346895074946500,0.29434077699602300,0.008932395227898400,0.01339859284184770,0.4473539308657080,0.012052615478739700,0.015784643621902700,0.8790455796879780,0.015784643621902700,0.013276231263383400,0.9129397369226060,0.004099112878556020,0.004466197613949290,0.9495258488834510,0.010400734169470800,0.00978892627714889
0.07647306236378240,0.11627408993576000,0.0110431324564087,0.026888956867543600,0.2743958397063320,0.009177118384827150,0.00917711838482721,0.40397675130009200,0.01639645151422450,0.014193943101866100,0.857754665035179,0.013765677577240900,0.014377485469562400,0.9028143163046800,0.00468033037626181,0.00755582747017447,0.9464362190272260,0.008840624044050390,0.012878556133374000
0.09559132795472800,0.10278372591006400,0.008259406546344450,0.012236157846436200,0.25457326399510600,0.008626491281737540,0.01217497705720410,0.38427653716732900,0.006791067604772110,0.009421841541755900,0.8405628632609360,0.010951361272560500,0.01168553074334660,0.8907005200367090,0.01795656163964530,0.014775160599571600,0.93309880697461,0.006515754053227350,0.008167635362496100
0.11470959354567400,0.08663199755276840,0.00832058733557664,0.012786784949525800,0.2417558886509640,0.0077393698378709100,0.010003059039461600,0.3683695319669620,0.010461914958703000,0.012174977057204000,0.8197308045273790,0.015815234016518900,0.009268889568675330,0.8724686448455190,0.008595900887121480,0.019547262159681800,0.9206179259712450,0.008106454573264090,0.010859590088712100
0.13382785913661900,0.07782196390333440,0.005628632609360650,0.010278372591006400,0.22184154175588900,0.012603242581829300,0.010645457326399500,0.34521260324258200,0.0084123585194249,0.011777301927194800,0.7879779749158760,0.012511471397980900,0.007678189048638820,0.8616702355460390,0.006668706026307650,0.009238299174059380,0.9099418782502290,0.006301621290914610,0.007464056286326070
0.15294612472756500,0.0672988681553992,0.007953502600183540,0.013765677577240700,0.19174059345365600,0.011257265218721300,0.012603242581829300,0.3122973386356680,0.00914652799021104,0.008289996940960550,0.7651269501376570,0.012603242581829300,0.00942184154175596,0.8519424900581220,0.009483022330987970,0.012847965738758100,0.9016212909146530,0.005322728663199830,0.00844294891404096
0.1720643903185100,0.056745182012848000,0.00627103089629856,0.007494646680942190,0.176353624961762,0.013000917711838500,0.013306821657999400,0.2943101866014070,0.010125420617926000,0.008840624044050170,0.7445090241664120,0.017069440195778600,0.009850107066381010,0.8381768124808810,0.014377485469562700,0.012236157846436100,0.8929642092382990,0.004619149587029800,0.010064239828693600
0.1911826559094560,0.049128173753441400,0.005383909452431940,0.006240440501682470,0.161823187519119,0.009177118384827180,0.016518813092688900,0.2812174977057200,0.009574793514836370,0.010003059039461600,0.7202202508412360,0.008687672070969770,0.01547873967574180,0.8212297338635670,0.017008259406546300,0.01878250229427970,0.8747323340471090,0.013000917711838500,0.016671765065769300
0.2103009215004020,0.04151116549403490,0.004802691954726210,0.0077393698378709100,0.14515142245335000,0.01208320587335580,0.013918629550321200,0.26956255735699000,0.008014683389415690,0.008504129703273190,0.7028449066992970,0.0035484857754666300,0.0050168247170386800,0.8032731722239220,0.01924135821352100,0.00981951667176495,0.8632609360660750,0.011624349954114300,0.023248699908229000
0.22941918709134700,0.033465891710003100,0.006852248394004280,0.0066075252370755600,0.13545426736004900,0.01033955338023860,0.013826858366472900,0.25286020189660400,0.010890180483328200,0.00868767207096971,0.6877332517589480,0.00893239522789846,0.009727745487916770,0.7832058733557660,0.01079840929948000,0.010614866931783400,0.8525848883450600,0.010431324564086900,0.008534720097889250
0.24853745268229300,0.025757112266748200,0.003732028143163050,0.005750994187825020,0.11960844294891400,0.01315386968491890,0.01743652493117160,0.23588253288467400,0.008901804833282370,0.007922912205567430,0.6735393086570820,0.007586417864790310,0.008626491281737650,0.767880085653105,0.00893239522789846,0.01217497705720410,0.8413582135209550,0.00991128785561346,0.007219333129397270
0.26765571827323800,0.02187213215050470,0.002906087488528600,0.005353319057815850,0.09657387580299790,0.00908534720097888,0.012327929030284500,0.20529213826858400,0.015937595594983200,0.012205567451820100,0.6601407158152340,0.007953502600183680,0.011318446007953400,0.7513306821658000,0.012572652187213200,0.010064239828693900,0.8273478127867850,0.02251453043744260,0.014805750994187900
0.28677398386418400,0.015723462832670500,0.0037932089323952300,0.005383909452431940,0.07684307127561950,0.007096971550933020,0.00942184154175589,0.17785255429795000,0.01480575099418790,0.012419700214132700,0.6460997246864480,0.010125420617925900,0.009452431936372020,0.733068216579994,0.015417558886509800,0.012725604160293600,0.8102477821963900,0.01826246558580610,0.01691648822269800
0.30589224945512900,0.006576934842459470,0.004129703273172220,0.008106454573263990,0.06491281737534410,0.006791067604772090,0.008810033649434090,0.1524013459773630,0.013215050474151100,0.02104619149587030,0.6289079229122060,0.004557968797797570,0.00981951667176495,0.7171918017742430,0.013000917711838500,0.013918629550321200,0.7926277148975220,0.018996635056592300,0.011593759559498300
0.32501051504607500,0.0014071581523401700,0.00110125420617926,0.001345977363107980,0.051820128479657400,0.004710920770877930,0.007831141021719190,0.1329458550015300,0.009972468644845500,0.013276231263383300,0.6144386662587950,0.006301621290914610,0.013276231263383300,0.6993881921076780,0.011716121137962800,0.008473539308656910,0.7737228510247780,0.009574793514836370,0.007861731416335280
0.3441287806370210,0.0001223615784643620,0.0001223615784643620,0.0004894463138574490,0.039736922606301600,0.005475680636280200,0.007372285102477830,0.11137962679718600,0.008289996940960530,0.013429183236463800,0.5948302233098810,0.013918629550321300,0.00933007035790756,0.6784031814010400,0.009697155093300710,0.009268889568675440,0.7609972468644850,0.01550933007035800,0.009574793514836260
0.3632470462279660,0.0,0.0,0.0,0.02673600489446310,0.0022636892015907000,0.003548485775466500,0.09996940960538390,0.008198225757112280,0.013215050474151100,0.5749770572040380,0.014866931783420000,0.006546344447843410,0.6613337412052610,0.010064239828693600,0.011349036402569700,0.743254817987152,0.016732945855001500,0.018140104007341800
0.3823653118189120,0.0,0.0,0.0,0.019761394921994500,0.0029366778831446900,0.004710920770877950,0.08672376873661670,0.007494646680942170,0.01116549403487310,0.5574793514836340,0.010828999694096000,0.006607525237075530,0.6495258488834510,0.009268889568675440,0.0164270419088407,0.7250229427959620,0.01410217191801780,0.009758335882532830
0.4014835774098570,0.0,0.0,0.0,0.013490364025695900,0.0024778219639033300,0.004863872743958400,0.07485469562557360,0.0066381156316916300,0.010798409299480000,0.542887733251759,0.010614866931783500,0.006209850107066320,0.634138880391557,0.008565310492505310,0.014989293361884500,0.7085653104925050,0.011410217191801800,0.009697155093300710
0.420601843000803,0.0,0.0,0.0,0.010400734169470800,0.0018354236769654300,0.004282655246252680,0.06274089935760170,0.006148669317834200,0.009758335882532890,0.5315081064545730,0.010247782196390400,0.00749464668094213,0.6183542367696540,0.009605383909452540,0.012725604160293600,0.6912817375344140,0.01125726521872140,0.012297338635668400
0.4397201085917490,0.0,0.0,0.0,0.006882838788620370,0.0047415111654940400,0.007188742734781280,0.05536861425512390,0.004894463138574490,0.010400734169470800,0.5174059345365560,0.009605383909452430,0.007831141021719220,0.6090547568063630,0.012236157846436200,0.014683389415723400,0.6732639951055370,0.013429183236463700,0.010431324564086900
0.45883837418269400,0.0,0.0,0.0,0.0011318446007953500,0.0011318446007953500,0.0013153869684918900,0.04750688283878860,0.004680330376261860,0.005414499847048030,0.48758029978586700,0.010981951667176500,0.0073722851024777800,0.590486387274396,0.010186601407158200,0.010614866931783300,0.6543285408381770,0.012236157846436200,0.01223615784643630
0.4779566397736400,0.0,0.0,0.0,3.05903946160906E-05,3.05903946160906E-05,0.00027531355154481500,0.04114408075864180,0.007800550627103080,0.005047415111654950,0.4525237075558280,0.019363719791985300,0.007555827470174360,0.5723462832670540,0.014683389415723300,0.015601101254206200,0.6427653716732950,0.00985010706638123,0.01309268889568670
0.4970749053645850,0.0,0.0,0.0,3.05903946160906E-05,3.05903946160906E-05,0.00027531355154481500,0.030406852248394000,0.005322728663199750,0.005078005506271030,0.422636892015907,0.013031508106454500,0.010217191801774300,0.5431936371979200,0.010614866931783400,0.008657081676353710,0.6340776996023250,0.009421841541755740,0.012297338635668500
0.5353114365464770,0.0,0.0,0.0,0.0,0.0,0.0,0.020128479657387600,0.005445090241664120,0.006179259712450290,0.40474151116549400,0.009513612725604190,0.008228816151728320,0.5246864484551850,0.014132762312633800,0.008810033649434110,0.6111349036402570,0.009727745487916770,0.014744570204955700
0.5735479677283680,0.0,0.0,0.0,0.0,0.0,0.0,0.013735087182624700,0.002416641174671150,0.0052309574793514800,0.38797797491587600,0.00988069746099729,0.010920770877944300,0.5001223615784650,0.02046497399816470,0.01073722851024770,0.5918323646375040,0.013062098501070700,0.009268889568675440
0.6117844989102590,0.0,0.0,0.0,0.0,0.0,0.0,0.01110431324564090,0.0019271948608137100,0.004802691954726220,0.36696237381462200,0.015784643621902700,0.014805750994187900,0.46855307433465900,0.010614866931783400,0.00865708167635365,0.573019271948608,0.01352095442031190,0.011563169164882300
0.6500210300921500,0.0,0.0,0.0,0.0,0.0,0.0,0.0100336494340777,0.0014683389415723500,0.004955643927806670,0.34438666258794700,0.0066687060263077000,0.009850107066381180,0.44665035178953800,0.014408075864178600,0.008534720097889300,0.5518201284796570,0.014346895074946600,0.015325787702661400
0.6882575612740410,0.0,0.0,0.0,0.0,0.0,0.0,0.001498929336188440,0.0011930253900275300,0.0009483022330988070,0.3307127561945550,0.004619149587029690,0.009452431936371960,0.41902722545120800,0.00819822575711232,0.00985010706638112,0.5290608748852860,0.010553686142551300,0.008718262465585710
0.7264940924559320,0.0,0.0,0.0,0.0,0.0,0.0,6.11807892321811E-05,6.11807892321811E-05,0.0002447231569287240,0.30296726827776100,0.011134903640256900,0.012725604160293700,0.4046497399816460,0.011257265218721300,0.012603242581829300,0.5055674518201280,0.010614866931783400,0.00988069746099729
0.7647306236378240,0.0,0.0,0.0,0.0,0.0,0.0,3.05903946160906E-05,3.05903946160906E-05,0.00027531355154481500,0.280758641786479,0.010645457326399500,0.010461914958703000,0.3891710003059040,0.00862649128173748,0.00942184154175596,0.47748546956255700,0.009758335882532830,0.006148669317834250
0.8029671548197150,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2609360660752520,0.006423982869379010,0.008259406546344440,0.3749464668094220,0.010920770877944400,0.012022025084123500,0.4572346283267060,0.008779443254818050,0.008351177730192670
0.841203686001606,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2535331905781590,0.006974609972468680,0.007402875497093900,0.36503517895380900,0.008045273784031860,0.01214438666258790,0.4326093606607530,0.009238299174059330,0.017681248088100300
0.8794402171834970,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.24481492811257300,0.008962985622514550,0.008473539308657070,0.35350260018354200,0.009972468644845520,0.014499847048026900,0.40752523707555800,0.006179259712450260,0.008504129703273190
0.9176767483653880,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.23294585500153000,0.00902416641174672,0.008718262465585800,0.342581829305598,0.010370143774854600,0.013796267971856900,0.3948914040991130,0.009758335882532890,0.010737228510247800
0.9559132795472790,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.222973386356684,0.006393392474762920,0.006760477210155990,0.3304374426430100,0.004955643927806670,0.01615172835729580,0.38571428571428600,0.010981951667176500,0.012572652187213200
0.9941498107291710,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.2132762312633830,0.008014683389415720,0.008504129703273160,0.3186295503211990,0.008748852860201880,0.012052615478739700,0.3746099724686450,0.01027837259100640,0.014193943101866100
1.032386341911060,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.20070357907617000,0.007678189048638760,0.007617008259406510,0.2980728051391860,0.008381768124808840,0.009666564698684600,0.36607525237075600,0.0093912511471399,0.012633832976445300
1.070622873092950,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.16739063933924700,0.007708779443254820,0.011869073111043100,0.2755582747017440,0.006362802080146780,0.01199143468950750,0.35494034873049900,0.00957479351483631,0.014897522178036100
1.1088594042748400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1378097277454880,0.009635974304068480,0.007188742734781320,0.254389721627409,0.005995717344753790,0.007769960232486940,0.34545732639951100,0.008045273784031800,0.013673906393392500
1.1470959354567400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.12386050780055100,0.00822881615172838,0.008595900887121440,0.23970633221168600,0.007525237075558270,0.008993576017130630,0.3367390639339250,0.00819822575711232,0.012297338635668400
1.2235689978205200,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.11116549403487300,0.006546344447843380,0.008748852860201900,0.22373814622208600,0.012052615478739700,0.008442948914040990,0.30416029366778800,0.009574793514836370,0.01122667482410520
1.3000420601843000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.10458855919241400,0.00455796879779749,0.00828999694096054,0.20394616090547600,0.010308962985622500,0.011104313245640900,0.28314469256653400,0.005383909452431950,0.009605383909452430
1.3765151225480800,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.09443254817987150,0.005720403793208940,0.01141021719180180,0.17470174365249300,0.009819516671765090,0.014958702967268300,0.26142551238911000,0.006607525237075530,0.01082899969409610
1.4529881849118600,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.08335882532884670,0.005047415111654940,0.011165494034873000,0.15053533190578200,0.005536861425512380,0.006699296420923850,0.24548791679412700,0.007188742734781320,0.007800550627103050
1.5294612472756500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07598654022636890,0.007769960232486990,0.011501988375650100,0.137840318140104,0.008442948914040990,0.009911287855613350,0.230743346589171,0.011716121137962700,0.008167635362496180
1.6059343096394300,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.06390333435301320,0.006699296420923830,0.00798409299479963,0.12740899357601700,0.008106454573264020,0.007800550627103080,0.21364331599877600,0.010217191801774300,0.01027837259100640
1.682407372003210,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.05796879779749160,0.005047415111654940,0.00627103089629856,0.11624349954114400,0.006423982869379010,0.008565310492505360,0.19415723462832700,0.008167635362496210,0.010492505353319000
1.7588804343669900,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.049158764148057500,0.003884980116243500,0.005903946160905480,0.10985010706638100,0.006148669317834210,0.008840624044050160,0.1620373202814320,0.00816763536249615,0.009574793514836370
1.8353534967307800,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03254817987152030,0.005322728663199750,0.009054756806362810,0.10464973998164600,0.005230957479351500,0.010981951667176500,0.14613031508106500,0.006026307739369820,0.008045273784031830
1.911826559094560,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.029672682777607800,0.004588559192413580,0.007647598654022640,0.09489140409911290,0.0034261241970021400,0.00911593759559498,0.13542367696543300,0.008473539308657070,0.009268889568675440
1.9882996214583400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01575405322728660,0.002906087488528600,0.0062710308962985600,0.08785561333741200,0.004343836035484840,0.01033955338023860,0.12431936371979200,0.006240440501682460,0.011807892321811000
2.064772683822120,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.013337412052615500,0.002630773936983790,0.006852248394004280,0.08259406546344450,0.005200367084735400,0.01070663811563170,0.11566228204343800,0.006454573263995100,0.008840624044050170
2.141245746185910,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,,0.11018660140715800,0.0064851636586112000,0.008504129703273180
2.2177188085496900,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,,0.10278372591006400,0.006729886815539920,0.011012542061792600
2.2941918709134700,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,,,,,,,0.09590088712144390,0.0038237993270113200,0.009635974304068510
2.3706649332772500,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0014377485469562600,0.0008259406546344450,0.001009483022330990,0.058611196084429500,0.006301621290914660,0.006240440501682460,0.08886509635974310,0.005353319057815850,0.010247782196390300
2.4471379956410400,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0011318446007953500,0.0005200367084735400,0.001009483022330990,0.0423982869379015,0.004772101560110130,0.008075864178647900,0.08424594677271340,0.005016824717038860,0.009666564698684600
2.5236110580048200,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0005812174977057200,0.0005812174977057200,0.0006423982869379020,0.03502600183542370,0.00596512695013765,0.009635974304068530,0.0799021107372285,0.0049556439278066600,0.011257265218721300
2.6000841203686000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00027531355154481500,0.00027531355154481500,0.000948302233098807,0.031905781584582400,0.004680330376261860,0.008779443254817980,0.0724992352401346,0.007953502600183540,0.013459773631079800
2.6765571827323800,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0001223615784643620,0.0001223615784643620,0.0004894463138574490,0.02434995411440810,0.0050780055062710400,0.007158152340165180,0.06427041908840620,0.007066381156316910,0.009146527990211080
2.753030245096170,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.17711838482717E-05,9.17711838482717E-05,0.0005200367084735390,0.016549403487305000,0.004925053533190580,0.008228816151728360,0.060691342918323700,0.007158152340165200,0.00660752523707555
2.829503307459950,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.013918629550321200,0.0032119914346895100,0.0074946466809421800,0.04765983481186910,0.005445090241664110,0.007096971550933010
2.9059763698237300,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.038819210767818900,0.00455796879779749,0.006148669317834200
2.982449432187510,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03410828999694100,0.005965126950137660,0.008718262465585800
3.0589224945512900,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02664423371061490,0.00553686142551239,0.006699296420923830
3.135395556915080,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.02278984398898750,0.0062710308962985600,0.008718262465585800
3.2118686192788600,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.016549403487305000,0.004619149587029670,0.008228816151728360
3.288341681642640,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01385744876108900,0.0031508106454573300,0.0072499235240134600

==> data/results_approx/mnist_tols_approx.csv <==
bias_pct,0,0.2,0.5,1.0,1.5,2.0
0.03844083954793570,0.0,0.0,0.0,0.05825242718446600,0.9921405455386040,0.9939898289412850
0.07688167909587140,0.0,0.0,0.0,0.024503005085529400,0.9815071659731850,0.9856680536292190
0.11532251864380700,0.0,0.0,0.0,0.012944983818770200,0.9717984281091080,0.9796578825705040
0.1537633581917430,0.0,0.0,0.0,0.0036985668053629200,0.9639389736477120,0.9736477115117890
0.19220419773967900,0.0,0.0,0.0,0.0,0.9546925566343040,0.9694868238557560
0.23064503728761400,0.0,0.0,0.0,0.0,0.9472954230235780,0.9620896902450300
0.2690858768355500,0.0,0.0,0.0,0.0,0.9445214979195560,0.957004160887656
0.3075267163834860,0.0,0.0,0.0,0.0,0.932963476652797,0.9528432732316230
0.34596755593142200,0.0,0.0,0.0,0.0,0.9255663430420710,0.946833102172908
0.3844083954793570,0.0,0.0,0.0,0.0,0.9144706426259820,0.9422098936662040
0.4612900745752290,0.0,0.0,0.0,0.0,0.8959778085991680,0.9301895515487750
0.5381717536711000,0.0,0.0,0.0,0.0,0.8677762367082760,0.919093851132686
0.6150534327669720,0.0,0.0,0.0,0.0,0.8326398520573280,0.9103097549699490
0.6919351118628430,0.0,0.0,0.0,0.0,0.7660656495607950,0.8964401294498380
0.7688167909587150,0.0,0.0,0.0,0.0,0.6994914470642630,0.8807212205270460
0.9225801491504570,0.0,0.0,0.0,0.0,0.5945446139620900,0.8391123439667130
1.0763435073422000,0.0,0.0,0.0,0.0,0.5298196948682390,0.7660656495607950
1.230106865533940,0.0,0.0,0.0,0.0,0.49838187702265400,0.6833102172908000
1.3838702237256900,0.0,0.0,0.0,0.0,0.4854368932038840,0.603791030975497
1.5376335819174300,0.0,0.0,0.0,0.0,0.47711511789181700,0.5547850208044380
1.691396940109170,0.0,0.0,0.0,0.0,0.4650947757743870,0.5251964863615350
1.8451602983009100,0.0,0.0,0.0,0.0,0.45168747110494700,0.5067036523347200
1.9989236564926600,0.0,0.0,0.0,0.0,0.43273231622746200,0.4960702727693020
2.1526870146844000,0.0,0.0,0.0,0.0,0.41840036985668100,0.4891354600092460
2.3064503728761400,0.0,0.0,0.0,0.0,0.391123439667129,0.4854368932038840
2.460213731067890,0.0,0.0,0.0,0.0,0.37078132223763300,0.4803513638465100
2.6139770892596300,0.0,0.0,0.0,0.0,0.33980582524271800,0.47295423023578400
2.7677404474513700,0.0,0.0,0.0,0.0,0.31761442441054100,0.4664817383263990
2.9215038056431200,0.0,0.0,0.0,0.0,0.28802588996763800,0.4618585298196950
3.0752671638348600,0.0,0.0,0.0,0.0,0.2561257512713820,0.44983818770226500
3.2290305220266000,0.0,0.0,0.0,0.0,0.2297734627831720,0.44105409153952800
3.382793880218340,0.0,0.0,0.0,0.0,0.19879796578825700,0.43042071197411
3.5365572384100900,0.0,0.0,0.0,0.0,0.17198335644937600,0.41978733240869200
3.6903205966018300,0.0,0.0,0.0,0.0,0.1502542764678690,0.40129449838187700
3.844083954793570,0.0,0.0,0.0,0.0,0.13361072584373600,0.3888118354137770
3.9978473129853200,0.0,0.0,0.0,0.0,0.1183541377716140,0.37679149329634800
4.151610671177060,0.0,0.0,0.0,0.0,0.10448451225150300,0.36384650947757700
4.305374029368800,0.0,0.0,0.0,0.0,0.09431345353675450,0.34766527970411500
4.459137387560550,0.0,0.0,0.0,0.0,0.08090614886731390,0.3296347665279700
4.612900745752290,0.0,0.0,0.0,0.0,0.06981044845122520,0.3111419325011560
4.76666410394403,0.0,0.0,0.0,0.0,0.05917706888580680,0.29727230698104500
4.920427462135770,0.0,0.0,0.0,0.0,0.052704576976421600,0.279704114655571
5.074190820327520,0.0,0.0,0.0,0.0,0.04576976421636620,0.26259824318076700
5.227954178519260,0.0,0.0,0.0,0.0,0.038834951456310700,0.24133148404993100
5.381717536711000,0.0,0.0,0.0,0.0,0.036523347202958900,0.2260748959778090
5.5354808949027400,0.0,0.0,0.0,0.0,0.032362459546925600,0.20804438280166400
5.689244253094490,0.0,0.0,0.0,0.0,0.02727693018955160,0.19741100323624600
5.843007611286230,0.0,0.0,0.0,0.0,0.02311604253351830,0.1793804900601020
5.996770969477970,0.0,0.0,0.0,0.0,0.0212667591308368,0.16551086453999100
6.150534327669720,0.0,0.0,0.0,0.0,0.019417475728155300,0.15071659731853900
6.30429768586146,0.0,0.0,0.0,0.0,0.01756819232547390,0.13915857605178000
6.458061044053200,0.0,0.0,0.0,0.0,0.016181229773462800,0.1317614424410540
6.611824402244950,0.0,0.0,0.0,0.0,0.012944983818770200,0.12159038372630600
6.765587760436690,0.0,0.0,0.0,0.0,0.010171058714748000,0.11234396671289900
6.91935111862843,0.0,0.0,0.0,0.0,0.008321775312066570,0.10494683310217300
7.073114476820170,0.0,0.0,0.0,0.0,0.006934812760055480,0.09847434119278780
7.2268778350119200,0.0,0.0,0.0,0.0,0.006472491909385110,0.09200184928340270
7.380641193203660,0.0,0.0,0.0,0.0,0.0036985668053629200,0.0836800739713361
7.534404551395400,0.0,0.0,0.0,0.0,0.0036985668053629200,0.07905686546463250
7.688167909587150,0.0,0.0,0.0,0.0,0.003236245954692560,0.07073509015256590
7.841931267778890,0.0,0.0,0.0,0.0,0.003236245954692560,0.06472491909385110
7.995694625970630,0.0,0.0,0.0,0.0,0.002311604253351830,0.058714748035136400
8.149457984162380,0.0,0.0,0.0,0.0,0.002311604253351830,0.053629218677762400
8.303221342354120,0.0,0.0,0.0,0.0,0.0013869625520111000,0.04946833102172910
8.45698470054586,0.0,0.0,0.0,0.0,0.0009246417013407300,0.04623208506703650
8.610748058737600,0.0,0.0,0.0,0.0,0.0004623208506703650,0.041146555709662500
8.764511416929350,0.0,0.0,0.0,0.0,0.0004623208506703650,0.039297272306981000
8.91827477512109,0.0,0.0,0.0,0.0,0.0004623208506703650,0.03698566805362920
9.072038133312830,0.0,0.0,0.0,0.0,0.0004623208506703650,0.036061026352288500
9.225801491504580,0.0,0.0,0.0,0.0,0.0004623208506703650,0.03282478039759590
9.379564849696320,0.0,0.0,0.0,0.0,0.0004623208506703650,0.03143781784558480
9.53332820788806,0.0,0.0,0.0,0.0,0.0004623208506703650,0.02912621359223300
9.687091566079800,0.0,0.0,0.0,0.0,0.0004623208506703650,0.026352288488210800
9.840854924271550,0.0,0.0,0.0,0.0,0.0004623208506703650,0.023578363384188600
9.99461828246329,0.0,0.0,0.0,0.0,0.0,0.022653721682847900
10.148381640655000,0.0,0.0,0.0,0.0,0.0,0.020804438280166400
10.302144998846800,0.0,0.0,0.0,0.0,0.0,0.020804438280166400
10.455908357038500,0.0,0.0,0.0,0.0,0.0,0.019417475728155300
10.609671715230300,0.0,0.0,0.0,0.0,0.0,0.018030513176144200
10.763435073422000,0.0,0.0,0.0,0.0,0.0,0.016643550624133100
10.917198431613700,0.0,0.0,0.0,0.0,0.0,0.015256588072122100
11.070961789805500,0.0,0.0,0.0,0.0,0.0,0.014331946370781300
11.224725147997200,0.0,0.0,0.0,0.0,0.0,0.012020342117429500
11.378488506189000,0.0,0.0,0.0,0.0,0.0,0.012020342117429500
11.532251864380700,0.0,0.0,0.0,0.0,0.0,0.009246417013407310

==> data/results_exact/compas_tols.csv <==
bias_pct,0,0min,0max,0.2,0.2min,0.2max,0.5,0.5min,0.5max,1.0,1.0min,1.0max,1.5,1.5min,1.5max,2.0,2.0min,2.0max
0.1,0.962258064516129,0.020322580645161348,0.020000000000000018,0.9682258064516129,0.024677419354838692,0.020483870967741957,0.983225806451613,0.012258064516129097,0.013548387096774195,0.98,0.01870967741935481,0.01838709677419359,0.9870967741935484,0.009677419354838679,0.008064516129032251,0.983225806451613,0.013870967741935525,0.010322580645161228
0.25,0.9175806451612903,0.024032258064516143,0.0259677419354839,0.9208064516129032,0.024032258064516143,0.024354838709677473,0.937258064516129,0.0259677419354839,0.028870967741935538,0.9469354838709677,0.009838709677419288,0.022419354838709715,0.9570967741935484,0.015161290322580734,0.015483870967741842,0.9454838709677419,0.02612903225806451,0.01741935483870971
0.5,0.8519354838709677,0.02774193548387094,0.03677419354838707,0.8537096774193549,0.02629032258064523,0.03499999999999992,0.8620967741935484,0.01693548387096766,0.015322580645161343,0.885483870967742,0.020967741935483897,0.01774193548387093,0.8975806451612903,0.021774193548387055,0.028225806451612878,0.8940322580645161,0.05209677419354841,0.031774193548387064
0.7499999999999999,0.7864516129032258,0.01870967741935492,0.01838709677419348,0.7875806451612903,0.01661290322580644,0.01725806451612899,0.7916129032258065,0.01741935483870971,0.019677419354838688,0.8125806451612904,0.022258064516129106,0.029354838709677367,0.8153225806451613,0.021774193548387055,0.02661290322580645,0.8369354838709677,0.048225806451612896,0.032419354838709724
1.0,0.7280645161290322,0.06032258064516127,0.04290322580645167,0.7358064516129033,0.03419354838709676,0.03516129032258064,0.7430645161290322,0.039838709677419315,0.02790322580645166,0.743225806451613,0.041612903225806464,0.02774193548387094,0.7312903225806452,0.049032258064516165,0.041290322580645133,0.7635483870967742,0.05225806451612902,0.0283870967741936
1.4999999999999998,0.5698387096774193,0.027903225806451548,0.015645161290322562,0.5774193548387097,0.03548387096774186,0.020967741935483897,0.6337096774193548,0.019193548387096748,0.02758064516129033,0.6419354838709678,0.02580645161290329,0.02741935483870961,0.6419354838709678,0.02741935483870972,0.02741935483870961,0.6243548387096775,0.011451612903225827,0.022419354838709604
2.0,0.4656451612903226,0.028548387096774208,0.023064516129032264,0.4693548387096774,0.029032258064516148,0.03387096774193543,0.5169354838709678,0.023387096774193594,0.023387096774193483,0.5667741935483871,0.02806451612903227,0.02677419354838706,0.5811290322580646,0.023064516129032264,0.028548387096774097,0.6114516129032258,0.01790322580645165,0.024032258064516143
2.5,0.3808064516129032,0.021129032258064506,0.028870967741935483,0.3861290322580645,0.026451612903225785,0.031612903225806455,0.4475806451612903,0.03629032258064513,0.039516129032258096,0.47661290322580646,0.02661290322580645,0.020161290322580627,0.5098387096774194,0.030806451612903296,0.03532258064516125,0.5640322580645162,0.023709677419354924,0.021451612903225725
2.9999999999999996,0.31951612903225807,0.021129032258064506,0.02564516129032257,0.32548387096774195,0.02548387096774196,0.024516129032258027,0.37790322580645164,0.031129032258064515,0.0414516129032258,0.4248387096774194,0.024838709677419357,0.02516129032258063,0.43870967741935485,0.019354838709677413,0.029032258064516092,0.4830645161290323,0.0717741935483871,0.03306451612903222
3.5000000000000004,0.2761290322580645,0.04709677419354838,0.03354838709677421,0.2874193548387097,0.019677419354838688,0.02709677419354839,0.33,0.020322580645161292,0.031290322580645125,0.37048387096774194,0.07532258064516129,0.05048387096774193,0.39161290322580644,0.06419354838709679,0.043870967741935496,0.4267741935483871,0.01709677419354838,0.02806451612903227
4.0,0.17903225806451614,0.022580645161290325,0.03387096774193546,0.18451612903225806,0.024838709677419357,0.052580645161290324,0.26,0.024516129032258083,0.03354838709677416,0.2709677419354839,0.022580645161290352,0.032258064516129004,0.30451612903225805,0.01903225806451614,0.024516129032258083,0.37,0.024838709677419357,0.028387096774193543
4.5,0.13129032258064516,0.024838709677419357,0.03,0.13870967741935483,0.016129032258064516,0.022580645161290325,0.1782258064516129,0.041129032258064524,0.06209677419354839,0.23080645161290322,0.04048387096774195,0.027258064516129027,0.2646774193548387,0.0275806451612903,0.032096774193548394,0.33,0.021935483870967776,0.024838709677419357
5.0,0.06709677419354838,0.028387096774193543,0.011935483870967739,0.07338709677419354,0.010483870967741934,0.023387096774193553,0.14387096774193547,0.013225806451612893,0.017419354838709683,0.19112903225806452,0.03951612903225807,0.04274193548387095,0.2067741935483871,0.04709677419354841,0.049677419354838714,0.30306451612903224,0.01758064516129032,0.0259677419354839
5.5,0.02129032258064516,0.01967741935483871,0.0335483870967742,0.025806451612903226,0.017741935483870968,0.02903225806451613,0.10838709677419354,0.029354838709677422,0.025483870967741948,0.14225806451612905,0.01967741935483873,0.028709677419354818,0.17467741935483871,0.02467741935483872,0.02854838709677418,0.26983870967741935,0.04564516129032259,0.0414516129032258
5.999999999999999,0.0035483870967741938,0.0035483870967741938,0.004516129032258064,0.0033870967741935483,0.0033870967741935483,0.004677419354838709,0.04241935483870968,0.010161290322580646,0.02048387096774193,0.10838709677419354,0.022903225806451613,0.015806451612903227,0.13435483870967743,0.023064516129032264,0.02854838709677418,0.19548387096774195,0.032580645161290334,0.04967741935483869
6.5,0.0006451612903225806,0.0006451612903225806,0.005806451612903225,0.0,0.0,0.0,0.004516129032258065,0.004516129032258065,0.034193548387096775,0.058225806451612905,0.013064516129032262,0.036935483870967734,0.08903225806451613,0.03580645161290323,0.01741935483870967,0.16709677419354838,0.023548387096774176,0.018387096774193562
7.000000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.007580645161290323,0.007580645161290323,0.026290322580645165,0.03354838709677419,0.015806451612903224,0.026129032258064518,0.13548387096774195,0.04516129032258066,0.030645161290322576
7.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0022580645161290325,0.0022580645161290325,0.013870967741935483,0.09338709677419355,0.03693548387096774,0.022741935483870976
8.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03741935483870968,0.016451612903225808,0.04


==> data/results_exact/demo_all_synth.csv <==
bias_pct,maj10,maj10_min,maj10_max,maj20,maj20_min,maj20_max,maj25,maj25_min,maj25_max,maj30,maj30_min,maj30_max,maj40,maj40_min,maj40_max,maj50,maj50_min,maj50_max,min10,min10_min,min10_max,min20,min20_min,min20_max,min25,min25_min,min25_max,min30,min30_min,min30_max,min40,min40_min,min40_max,min50,min50_min,min50_max
0.4,0.9987513873473918,0.0009711431742508436,0.0012486126526082275,0.9975050678309684,0.0006398640692129032,0.0006280995616887441,0.9983363832972884,0.0023337184072150796,0.0016636167027116455,0.9984011369692662,0.001231993303307255,0.0015988630307337548,0.9985425775556943,0.0018954694249315729,0.0014574224443056893,0.9990047275441652,0.0019691544216355883,0.0009952724558347503,0.9886363636363636,0.0033422459893047707,0.0012626262626262985,0.9968494013862634,0.0020850034805042217,0.003150598613736566,0.9969834087481146,0.0009914247801787734,0.001016591251885357,0.9974694221847322,0.002597627312937334,0.002530577815267776,0.9965592743196747,0.0015220534760023163,0.0021700776498296825,0.9979904546596332,0.001048558635168395,0.0010125363672860432
1.0,0.9973640399556049,0.002358490566037652,0.0015266977038516094,0.9946982691408077,0.002848739360243435,0.001568065644506511,0.9968391282648478,0.0021689084114167034,0.0011608717351522246,0.9957363652513768,0.0006903638359485598,0.000709974478545039,0.9950031230480949,0.0025408114903059387,0.0025236700269256618,0.9960189101766609,0.0020369643391483505,0.003981089823339112,0.9696969696969697,0.010306106752807298,0.014758988852253019,0.9829867674858223,0.003929175862785628,0.007185222686167947,0.9894419306184012,0.005473994746657773,0.0026215614450908475,0.9936735554618304,0.003895020538491445,0.003026114505166211,0.9921801689083516,0.0020934278922425387,0.002737238969666156,0.9957297161517207,0.0018025906456478058,0.0012792569290370759
2.0,0.9944506104328524,0.0038845726970033745,0.0022086323288401655,0.9907999376266958,0.002085204084376069,0.002922598468721671,0.9936782565296955,0.0023391492678700443,0.002358731581268758,0.9904068218155978,0.0010678026258323925,0.00040589903245868975,0.9897980428898605,0.0048734197742825724,0.003606738643527785,0.9895496392137347,0.0005827385116283779,0.0006368180973546078,0.9356060606060606,0.03712890324565443,0.023989898989899006,0.9621928166351607,0.010538872614804462,0.010780156337812374,0.9798893916540975,0.0039374878464822904,0.0042375924728865755,0.9793336145086461,0.006684041859073453,0.005814900342839047,0.9862370972786988,0.0025482641544829487,0.002596649619564184,0.9917106254709872,0.0018320829608657885,0.0013518125864954156
3.0,0.9911209766925638,0.005549389567147567,0.002197508830821482,0.9872134726337127,0.0020465999513888944,0.0027425851189551986,0.990184661454001,0.002176666783781145,0.003799295765250399,0.9864984899626932,0.0013394793619864176,0.0007626565341221081,0.9866749947949198,0.00510045543143578,0.005080982121815514,0.9850709131624782,0.001119057595778128,0.0011901270730468871,0.9040404040404041,0.0207916730759371,0.02020202020202011,0.9420289855072463,0.010731275583582223,0.006373962895702023,0.9688285570638512,0.006828557063851215,0.007361919126624983,0.9658371994938845,0.006862840519525459,0.008867690893973879,0.9787300594307163,0.0025694571722471027,0.00475151617284153,0.9869379552876162,0.0038871078299890227,0.004142322214861549
4.0,0.9879300776914539,0.005688124306326259,0.0026620639798244916,0.9834710743801653,0.0029068110572813,0.003346251420211277,0.986191981367493,0.003513766843842081,0.005786628258175441,0.9829454610055072,0.0027334468712315596,0.001272616469385257,0.982927337080991,0.004702881469600739,0.0071798352190914905,0.9795969146553869,0.002324187382659604,0.0027387085045738058,0.8787878787878788,0.03107214274726966,0.03535353535353536,0.9306868304977945,0.014656296146649539,0.007888108077144018,0.954248366013072,0.018376622526097952,0.014005602240896309,0.956980177140447,0.006552826713096649,0.009293010043364136,0.9730997810447294,0.004467409652006649,0.004028554406350637,0.9811605124340618,0.0020977008687577126,0.0039732834034010844
5.0,0.9837680355160933,0.0031908990011099148,0.0017553497845749222,0.9811320754716981,0.00621044537765425,0.0050575039382202425,0.9821993012809849,0.0035184218672607015,0.007773960751100706,0.9792147806004619,0.0039497629326172845,0.002384653228271305,0.9798042889860504,0.003910689651054566,0.007005274080726154,0.9738740980343369,0.0019583507926117516,0.0014223446534101791,0.8535353535353535,0.021048043890683377,0.04040404040404044,0.9174543163201008,0.011601899017301798,0.011292612426827997,0.9421820010055304,0.016330297598716736,0.01615133232780297,0.9506537326022775,0.006871790523912957,0.012246773299914748,0.9674695026587425,0.0038559518431842132,0.0020349446093641532,0.9753830695805074,0.0037231505521673203,0.004795324869443118
6.0,0.9801609322974473,0.0034683684794672986,0.0031352815110159415,0.9767659441758927,0.006233028815391117,0.005657156891276216,0.9775411745133921,0.0028576302095946193,0.0064160447379448815,0.9749511458518387,0.003926410869506625,0.0038174316428534194,0.9777222569227566,0.0026599127831057334,0.004965294602387704,0.9684000995272456,0.002502406448007921,0.001955631698050797,0.8194444444444444,0.01741398759165258,0.01388888888888895,0.9017013232514177,0.013660610783224336,0.014760593210498718,0.9296128707893414,0.00977319143062394,0.014831573655103014,0.9413749472796289,0.006332212236893842,0.006348492855278387,0.9634031904910854,0.0018647289526237953,0.0022893126855346724,0.969605626726953,0.005030727941527924,0.003890805485075477
7.000000000000001,0.9780799112097669,0.0036071032186458796,0.0019975652705872537,0.9736472789646031,0.008130037585292738,0.006264836540732732,0.9742139411079688,0.0032760282942303487,0.007069481351924312,0.9705098596553562,0.005138834920373814,0.00259700517125383,0.9754320216531335,0.002255156607031239,0.005606725255357881,0.9641701915899478,0.001461653807808383,0.0015210293989523782,0.7878787878787878,0.006152899553914737,0.015230020411367562,0.8853182104599874,0.01000014430222651,0.009030683888906932,0.9160382101558572,0.00863080274844974,0.02046972635207933,0.9333614508646141,0.010284527787690956,0.009302967347864843,0.9543321864247732,0.003959977988048702,0.002465780538377982,0.9655865360462196,0.0050602202567459065,0.005871160182118862
8.0,0.9747502774694784,0.0036071032186459906,0.003113585286470655,0.9691252144082333,0.007996687762465315,0.005764929973436472,0.9697221760106471,0.002367079408381989,0.005545203668497201,0.9671344821460295,0.004590312534722085,0.0038492404300497496,0.9721007703518634,0.004791466076926265,0.008113574248301503,0.9601891017666087,0.0023873353289246557,0.0016965552043041177,0.7626262626262627,0.010101010101010166,0.006981580510992291,0.8720856962822936,0.00694574717287888,0.00692664939671872,0.9079939668174962,0.01087462525371019,0.02057746175393238,0.9219738506959089,0.007443936165994369,0.0054188885780185325,0.9483891147951204,0.0029796855147233847,0.0026773845775269756,0.9593067068575735,0.005865411311014812,0.0060347814196946015
9.0,0.9718368479467259,0.0034683684794672986,0.00436680451591942,0.9658506159363792,0.009737763271802424,0.007784035664374023,0.9647313259025121,0.0027060094468158713,0.0045200109958836165,0.9632261502931249,0.005628977148248504,0.004219001865403138,0.968561315844264,0.006281349373182699,0.007531017214268632,0.9529733764618065,0.0033686333788025546,0.002627027170887808,0.7525252525252525,0.02020202020202011,0.014314125713089432,0.851291745431632,0.016686147467255386,0.010436649630096384,0.8939165409753645,0.008144997889192207,0.014813617754794173,0.9122733024040489,0.004580994711741226,0.0068686117873701935,0.945573975602127,0.005127325478057498,0.0029831134819382488,0.9530268776689274,0.005658456616295826,0.006338830953471097
10.0,0.9689234184239733,0.002219755826859071,0.00340641002096298,0.9628878839856542,0.00928286831167302,0.0088635284437244,0.9594077524538346,0.004044661181349607,0.003159092465951474,0.9584295612009238,0.005072670741559815,0.00618473462356306,0.9639808453050177,0.007568439605101562,0.00716507390355603,0.9477481960686738,0.00308416444812043,0.0017977171502969735,0.7361111111111112,0.01388888888888895,0.018790849673202548,0.8412098298676749,0.011693290427471359,0.013111157786646066,0.8843640020110608,0.013993631640690452,0.020397902750843966,0.9051033319274567,0.005958032782157563,0.009088087214457419,0.9386925242414764,0.006930737640980178,0.0035910391211333437,0.9485054006531022,0.005334912118705404,0.005623039713870348
11.0,0.9657325194228635,0.002358490566037763,0.0027234850043639236,0.9597692187743646,0.009298999338627878,0.009471208093180916,0.9547496256862419,0.003383869523683636,0.003806524046378379,0.955587138035175,0.004350388918567205,0.003190402831918071,0.9585675619404539,0.008860939979012161,0.005983138801508137,0.9415277432197064,0.003780707646583892,0.003981843056781953,0.7222222222222222,0.006535947712418277,0.013529073114565304,0.8223062381852552,0.008170112530804907,0.0073233914443744386,0.8702865761689291,0.014319497979628726,0.022570566688213778,0.8954027836355968,0.008223296456109641,0.0072374803908058505,0.9289959336878324,0.003964167487069958,0.004089568170903668,0.9434815373021854,0.006293102606273138,0.005973368545188262
12.0,0.9635127635960045,0.0034683684794672986,0.0027296271068179,0.9543115546546078,0.009483968447711266,0.00865140830835509,0.9514223922808185,0.0020553036732235963,0.0031230622646361006,0.9534553206608634,0.002235808465741451,0.0026664061615003787,0.9548199042265251,0.00674620238397905,0.006111101592261248,0.9340631998009455,0.0007952900855382472,0.0007412134387736469,0.7121212121212122,0.010101010101010166,0.013267388915057299,0.8090737240075614,0.0054088025415928165,0.008210226609722593,0.8557063851181498,0.016200212278643655,0.01730948789772324,0.8869675242513707,0.011753849037695496,0.0074219146925237345,0.9218016890835158,0.004393811065726672,0.007566340656261161,0.9402160261240894,0.009009645266661703,0.0082477994457818
13.0,0.9604605993340732,0.0031908990011099148,0.002461370782141481,0.9499454233588024,0.009506551885448133,0.006740075699578019,0.9487606055564798,0.0020584070221693063,0.00444795059325287,0.9507905489429739,0.002380654950041028,0.002500321545348849,0.9494066208619613,0.007195565585579322,0.006075654488409743,0.9300821099776063,0.004192781914365229,0.002309413735814503,0.7007575757575758,0.018939393939394034,0.019449678128434567,0.7958412098298677,0.007883094646621625,0.006627925972601423,0.8446455505279035,0.017485056700742962,0.014481433599080606,0.878954027836356,0.012287361169689315,0.008834751041531752,0.9171097904285267,0.0047845045327198354,0.004823295073332012,0.9366993217784476,0.009480976813342923,0.00879126295891608
14.000000000000002,0.9575471698113207,0.002497225305216344,0.003161186580488917,0.9451114922813036,0.010942213284438451,0.008435274824785455,0.9441024787888871,0.0028871551429161535,0.004426932975818754,0.946171611298632,0.003415427553049022,0.003580688772139351,0.9458671663543619,0.005331152954026863,0.005493097454376761,0.9241104752425977,0.004150000934297293,0.0022265580570995924,0.6893939393939394,0.022727272727272818,0.02045062019155275,0.7838689350976685,0.011617626197145015,0.0111927932973932,0.8290598290598291,0.012187401076290016,0.012210012210012167,0.8726275832981865,0.012798523469126577,0.006910370497193119,0.9096027525805442,0.003630706837215114,0.0038225924633704667,0.9319266515950766,0.008696342522294898,0.011581772587282213
15.0,0.9526914539400666,0.002635960044395147,0.0024828681407302877,0.942304693591143,0.010016292337224453,0.010614327124487843,0.941107968724006,0.0038556569670707974,0.005416095447116964,0.9426185823414461,0.003395967500456787,0.002179719144753456,0.9408702894024568,0.004521880692239022,0.003894755939670147,0.9176412042796716,0.003609583726311816,0.0021180735538289808,0.6792929292929293,0.012626262626262652,0.009826241691526683,0.7712665406427222,0.014722038024921114,0.006511237135055636,0.8195072900955254,0.010865314786883351,0.013826043237808006,0.8646140868831717,0.011622633891718692,0.005537683774501145,0.9024085079762277,0.004145480680942337,0.0034886062019403585,0.9271539814117056,0.004077058334782446,0.009416880828135854
16.0,0.9488068812430632,0.0037458379578245715,0.002940206943292889,0.93871822859816,0.011445501325432761,0.011062060165179632,0.9359507569455997,0.002573008777711605,0.005894162840496597,0.9390655533842601,0.004083221228783129,0.002194177684388121,0.9362898188632105,0.004966535781133485,0.0030285518766066666,0.9114207514307041,0.006282411509755503,0.005329499321552689,0.6704545454545454,0.01388888888888884,0.006016042780748743,0.759294265910523,0.013220967481203605,0.012204505588248593,0.8099547511312217,0.007485615328752582,0.011473820297349668,0.8549135385913117,0.010469094146867253,0.005120188221504507,0.895839849859243,0.005020991298449018,0.0037837385974696103,0.9211253453906054,0.00573288871374511,0.012472276016728623
17.0,0.9457547169811321,0.004023307436182066,0.00277876392644949,0.934819897084048,0.011308925297214167,0.01056616694608381,0.9319580768590917,0.0026247435257583662,0.004539249344116869,0.9364007816663705,0.0035385908536497146,0.0027358071517469273,0.932125754736623,0.004990076344663197,0.00333107678056066,0.9054491166956955,0.006239630529687568,0.006286088921155009,0.6603535353535354,0.01388888888888884,0.011215092097444979,0.7511027095148078,0.015500615273970175,0.0105680521559538,0.7988939165409754,0.008770459750852,0.012614019966961099,0.8443694643610291,0.015309635301199997,0.0055462186069303865,0.8936502971535815,0.0028314385927874497,0.002209175870257929,0.9158502888721427,0.004584087476330101,0.01180085087017646
18.0,0.9420088790233074,0.0036071032186459906,0.005417795022071625,0.9324808981755809,0.010850804131693703,0.00976643390225962,0.9284644817833971,0.0017489587987202793,0.004022149232645655,0.9335583585006217,0.0035230228115757933,0.0024757566379710605,0.9283780970226941,0.002917460506781211,0.0028876196579429303,0.9004727544165215,0.006203979712964158,0.00424138801076035,0.6540404040404041,0.017676767676767735,0.007724301841948833,0.7347195967233774,0.014824308765262195,0.00975214774836708,0.7843137254901961,0.008593560881142603,0.01727357609710556,0.8325601012231126,0.015466084129095559,0.005723727159725689,0.8855176728182671,0.0033836777810462015,0.0028135693398257944,0.9095704596834966,0.003352314933241729,0.006187716728792814
19.0,0.9396503884572697,0.003681568858160511,0.005009268432603076,0.9301418992671137,0.010392682966173239,0.009594447248893911,0.9241390783563467,0.003419558036559911,0.00567375586825225,0.9291170723041393,0.0019085917387683393,0.0026526505103595666,0.9237976264834479,0.0025245946576522016,0.0028305680754968643,0.8947499377954715,0.008386301431835164,0.0039461504693228955,0.648989898989899,0.022727272727272707,0.01090857816746138,0.7189666036546944,0.017395923026422233,0.018134133446042644,0.7717445952740071,0.013744595274007065,0.008017309487897695,0.8211725010544074,0.019463099345005674,0.010173325180686255,0.876446668751955,0.002997537238307313,0.003101637396100254,0.9037930168299422,0.005487932084179414,0.008991918749839733
20.0,0.937291897891232,0.0038845726970033745,0.004600741843134304,0.9271791673163886,0.008683869510745956,0.0075352080759528706,0.9193145899184828,0.005257294781907174,0.009829795108255213,0.9259193462426719,0.0012421582943218379,0.003007448355764497,0.9196335623568603,0.002548135221181913,0.0020482183521256525,0.887783030604628,0.00833639028842248,0.006901021551841358,0.6464646464646465,0.02020202020202022,0.013433830692713866,0.7088846880907372,0.020403012698067102,0.015931036724987635,0.7541478129713424,0.01814781297134238,0.015693456869927513,0.8114719527625475,0.01489075618135094,0.014763140934215713,0.8673756646856428,0.0038520914846501553,0.004644410596665871,0.899271539814117,0.005951499933758098,0.008557994378152523
21.0,0.9335460599334073,0.0034683684794672986,0.005579562645452674,0.9235927023234056,0.007605241508358618,0.005471955554811614,0.9128264847779072,0.005431414824542791,0.008964959072360168,0.9209451057026115,0.0015104767273463882,0.0015851004096841814,0.9140120757859671,0.0019517742784294079,0.0011998942888458153,0.879572032843991,0.010006815452686668,0.004628163426862786,0.6452020202020202,0.018939393939393923,0.014696456955340165,0.6975425330812854,0.024767663971337783,0.016037713832294798,0.7456008044243339,0.01760080442433387,0.018288084464554988,0.8017714044706875,0.015446618145901203,0.010835069123861008,0.8595558335939943,0.004409709070487322,0.003681305678276625,0.892991710625471,0.005122189728427151,0.006909181346778759
22.0,0.9289678135405105,0.0030212656563234352,0.002963564434032895,0.9178231716825199,0.0062244256010152155,0.007475007852947746,0.9075029113292298,0.008102511595718731,0.009609388136010866,0.9175697281932848,0.000372275963985369,0.000696085594917073,0.910056214865709,0.0030989642370417014,0.0017327381433593914,0.8733515799950237,0.007738931773679791,0.00628733675522708,0.6414141414141414,0.025252525252525304,0.013408193611239239,0.6887208569628229,0.023799390994236558,0.017451982543349898,0.7375565610859729,0.013556561085972918,0.015950452942083193,0.7912273302404049,0.01686835588143054,0.01286125579025943,0.8529871754770098,0.005464939136476055,0.005748884002544141,0.8877166541070083,0.004366703957456974,0.008219916755231593
23.0,0.9245283018867925,0.0033296337402886067,0.003529252070042066,0.9131451738655856,0.00718906101292105,0.00838652732713252,0.9020129762102812,0.009274801659981402,0.008414831276349788,0.9152602593711139,0.002186054424117456,0.0019371928581854991,0.9050593379138039,0.004807871023611132,0.004333845793594304,0.8663846728041802,0.007689020630267107,0.007020626508871808,0.6388888888888888,0.03282828282828276,0.015933446136491836,0.6761184625078765,0.024286001774892263,0.01770869798595065,0.726998491704374,0.016998491704374064,0.022500506291617928,0.7798397300716997,0.019155969387939065,0.01573096839508048,0.8442289646543635,0.004831223123623163,0.007072150587272175,0.8826927907560914,0.007318912391186094,0.010270539273640966
24.0,0.9213374028856826,0.0034683684794671876,0.004506537346746886,0.9100265086542959,0.006578232792226912,0.007110967805214474,0.8973548494426884,0.010612677557278682,0.0070569152631939636,0.9109966246224906,0.002869416141925263,0.0014854413746399064,0.9008952737872163,0.005673144700879429,0.00429846075524043,0.8579248569295844,0.008122485388082468,0.006648253963447925,0.63510101010101,0.029040404040403978,0.01972132492437062,0.6666666666666666,0.022687609075043635,0.014814814814814836,0.7184514831573655,0.01063255311621325,0.015015450710369915,0.7667650780261493,0.01975653101760233,0.015177000338416291,0.8345323741007195,0.003917568580016795,0.005616324784038951,0.8771665410700829,0.006777707570581382,0.007868146739629767
25.0,0.9170366259711432,0.003339521294083103,0.004205747850265507,0.9062841104007485,0.00785150851987082,0.008970126887387075,0.8941939777075362,0.009450473377089819,0.005538642613319489,0.9069106413217267,0.003023715526673687,0.001984624101515786,0.8958983968353113,0.004867382585520774,0.003524521548860182,0.850957949738741,0.006096289659689558,0.004782972734271862,0.6300505050505051,0.023989898989899006,0.01969568784289588,0.6597353497164461,0.023609695266184283,0.016807860160097166,0.7119155354449472,0.011915535444947278,0.013535366358659928,0.7562210037958668,0.022887670462533483,0.017203187004814713,0.8223334375977479,0.004265683519956154,0.004184530184160429,0.8711379050489827,0.005734116414884971,0.00795030109571504
26.0,0.913984461709212,0.0036281142704591707,0.0044847562608378855,0.9030095119288944,0.0064577877909633985,0.006595007845116796,0.8898685742804858,0.008456182541645041,0.005184901655343022,0.9024693551252443,0.004236139577541098,0.002839109724110056,0.8898605038517593,0.005535273340443236,0.005440402990779858,0.8467280418014431,0.006807093184842294,0.0041061093271143045,0.6287878787878788,0.022727272727272707,0.02095831410552218,0.6565847511027095,0.025694698746688616,0.015020187168895416,0.7043740573152338,0.008374057315233885,0.00905279639218104,0.7444116406579502,0.01791591416222371,0.022198240091623966,0.8151391929934313,0.007109080069968354,0.006422145296531512,0.8656116553629741,0.006189920567361007,0.007530069116708726
27.0,0.9117647058823529,0.0033296337402884957,0.003931356236338113,0.8998908467176049,0.007100878065567251,0.007202687494573423,0.8855431708534354,0.009460559261163515,0.006836508290949617,0.898205720376621,0.002799359952592839,0.0020812236692899777,0.8850718301061836,0.0031622823674901657,0.005282662886396783,0.8407564070664344,0.006764312204774359,0.0051709727176676434,0.6275252525252525,0.02651515151515149,0.02222094036814848,0.6528040327662256,0.02453178145732504,0.01633176970291028,0.6918049270990447,0.011804927099044682,0.017613910576306013,0.7368199072121467,0.017161787554027086,0.022975663486320075,0.8066937754144511,0.007446598501025692,0.005961311434184102,0.8585782466716906,0.007132583660723446,0.010599156697982393
28.000000000000004,0.9080188679245284,0.0032304492162877896,0.0037947760022603028,0.8967721815063153,0.004609172101926573,0.004671635191738632,0.8818832141074696,0.008465492588482282,0.007154219047610599,0.8948303428672943,0.002957551347859688,0.00211350930043841,0.8794503435352904,0.0025659214247376605,0.005133333299004783,0.8332918636476736,0.006216764833444355,0.006747390523082042,0.6237373737373737,0.022727272727272707,0.020932677024047663,0.6471329552614997,0.024096306046839988,0.014595439800228704,0.6817496229260935,0.0157496229260935,0.02165719070116101,0.7271193589202868,0.01771764951857735,0.022454746701519035,0.7976227713481389,0.005903825300460075,0.007588146766005055,0.8528008038181362,0.0063401856725728845,0.011421198164024426
28.999999999999996,0.9049667036625971,0.003519042192663968,0.003519153242560913,0.8934975830344613,0.005723288363614909,0.005435248101759771,0.878389619031775,0.008303010104393271,0.007305568134000406,0.8914549653579676,0.005235884085882825,0.0033566906477182634,0.8761190922340204,0.00436720623234399,0.005166975366968862,0.82632495645683,0.004190569105051334,0.0048821092939059785,0.6237373737373737,0.022727272727272707,0.020932677024047663,0.6420919974795211,0.024290950359102226,0.01469812597726905,0.6752136752136753,0.017213675213675228,0.024185122381515156,0.7191058625052721,0.014832358231767762,0.023653933065426402,0.7901157335001564,0.007179723462515275,0.008891710668578079,0.8470233609645818,0.007064135684255568,0.01224323963006646
30.0,0.9006659267480577,0.004786194008636779,0.002219755826859071,0.8894433182597848,0.005430779074831915,0.005723034533686611,0.8755614706371652,0.008139751783067917,0.006208674673270798,0.8871913306093445,0.006625959584609542,0.0033559330722475744,0.8702894024567979,0.004952744102683204,0.003577044369253213,0.8191092311520278,0.0038918398476800453,0.0022833016431286213,0.6212121212121212,0.025252525252525304,0.02345792954930015,0.6402016383112792,0.022400591190860353,0.01411934934304182,0.6706887883358471,0.016688788335847082,0.024701993227279173,0.7115141290594685,0.017497035042374542,0.024431356460122622,0.7835470753831717,0.00845177678088449,0.010497589629235304,0.8399899522732982,0.004496432831623265,0.011348006101330133
31.0,0.8971975582685905,0.004101789894425667,0.0018595687419474816,0.8824263215343833,0.007191211816514942,0.00834580652588035,0.8717351522209283,0.006978323440115508,0.007943992164098357,0.8822170900692841,0.003771860387305259,0.0030052915662970303,0.8638351030605871,0.005979741464577137,0.004260527607178766,0.8138840507588952,0.003452756877250329,0.0016213466895836914,0.6212121212121212,0.025252525252525304,0.02345792954930015,0.6345305608065532,0.019347314733254795,0.014852155242829457,0.6646556058320764,0.01665560583207637,0.02672715969898576,0.7047659215520877,0.015877032663198842,0.0243652539163961,0.7769784172661871,0.00569506275538656,0.0071406894335647175,0.8329565435820145,0.00843012284422795,0.011443852850096414
32.0,0.8923418423973363,0.0053707956267349255,0.002774694783573839,0.8789957898019648,0.00564155782704312,0.008637606306007628,0.8679088338046914,0.010480452725410982,0.009096513788891425,0.8779534553206608,0.005161935886031865,0.003354291658727915,0.8580054132833645,0.00513758285942445,0.005143803534442548,0.8099029609355561,0.0024806941351549483,0.0023500034913213064,0.6212121212121212,0.025252525252525304,0.02345792954930015,0.6307498424700693,0.01818439744389122,0.01369460197437522,0.6586224233283057,0.01862242332830566,0.02474431013862821,0.7005482918599747,0.011659402971085808,0.023472151070178637,0.7700969659055364,0.006437499577709227,0.012781446005133534,0.8261743280582768,0.010620988078216986,0.011288506431316847
33.0,0.888457269700333,0.0059405659141414935,0.0033296337402884957,0.8755652580695462,0.005621263047766556,0.007673913305218383,0.8637497920479121,0.008986301041916112,0.010581758754226955,0.8745780778113341,0.006026841062217514,0.0053082050600233854,0.8530085363314595,0.0020872632996337126,0.005194266636388889,0.8056730529982583,0.002262822306182133,0.001592335498209918,0.6212121212121212,0.025252525252525304,0.02345792954930015,0.62822936357908,0.01828171960002245,0.01127680926042618,0.652589240824535,0.018589240824534947,0.022761460578270665,0.6929565584141713,0.009195874653487479,0.019138841926544248,0.7638411010322177,0.009076170917859394,0.012833836933042853,0.8219040442099975,0.009341731149180021,0.00862122833707879
34.0,0.8849889012208657,0.0063697475460327,0.004023307436182066,0.8716669265554343,0.0060788742841213494,0.008433512867038973,0.8590916652803194,0.009657954420892345,0.00855539354321,0.8688932314798365,0.004066621430296569,0.007439391121442762,0.8475952529668956,0.0026665019191168815,0.00566113615099384,0.8006966907190843,0.0012984961353330604,0.0006867084904018661,0.6199494949494949,0.023989898989899006,0.024720555811926448,0.6244486452425961,0.017118802310658987,0.009457988664037797,0.6450477626948216,0.017047762694821555,0.02028289862782373,0.6840995360607338,0.010595262556460261,0.019477976716097523,0.7588364091335628,0.010424719171682195,0.012875749675370196,0.816377794523989,0.008800526328575198,0.010183156913077474
35.0,0.881243063263041,0.006521459699566634,0.004502915660974494,0.8665211289568064,0.00777812957908397,0.011068324903833915,0.8554317085343537,0.010661555303174475,0.006867756706288031,0.8635636880440576,0.005106504746109963,0.007083078125096676,0.8417655631896731,0.002704372913059472,0.005720009769931145,0.7947250559840756,0.0022349374070005368,0.003458596891807386,0.6199494949494949,0.023989898989899006,0.024720555811926448,0.6225582860743542,0.017846244189537397,0.009540479357744602,0.6400201106083458,0.020020110608345854,0.023306542698267374,0.6777730915225643,0.00939702314649593,0.025804421254267074,0.7482014388489209,0.009180108861467917,0.007684558672764408,0.8113539311730721,0.008761707843062072,0.009260538598979462
36.0,0.8758324084350722,0.005008354982956376,0.006031152297040987,0.8602837985342273,0.0057383439887728205,0.007261713079080856,0.8517717517883879,0.010332711148814289,0.007185467462949013,0.8580564931604192,0.0038455943635331558,0.004772220414563044,0.8359358734124506,0.0030181676767897514,0.004130078772215495,0.7875093306792734,0.003156271501740804,0.002601668311644878,0.6186868686868687,0.022727272727272818,0.020907039942572925,0.6206679269061122,0.015955885021295413,0.008961702723517484,0.6349924585218703,0.016992458521870257,0.026330186768710906,0.6714466469843948,0.009730475367233149,0.021909400715775518,0.7388176415389428,0.0055670211915482826,0.009633411744824238,0.8048229088168802,0.0072157303522740746,0.007862918735151436
37.0,0.8727802441731409,0.004183362213230013,0.0046462671967980596,0.855917667238422,0.004641998290071059,0.007233619641678457,0.8477790717018799,0.01033736617223302,0.007570994348318205,0.8534375555160775,0.00488836938727355,0.0065482298428422014,0.8305225900478868,0.005711190215531348,0.0037725459784940796,0.7820353321721821,0.001858688403781783,0.004039339876253822,0.6186868686868687,0.022727272727272818,0.020907039942572925,0.6187775677378702,0.014065525853053429,0.008382926089290366,0.6324786324786325,0.018478632478632462,0.024835996779884573,0.6646984394770139,0.008288183066757493,0.01673256563371861,0.7284954644979669,0.007040006530589227,0.007564015055936513,0.7975383069580507,0.007907200278090554,0.010192119206468564
38.0,0.8680632630410655,0.005034309811666859,0.0031908990011098037,0.8506159363792297,0.006185320324469279,0.008141125767662905,0.8447845616369989,0.009341523662315332,0.007923496487175496,0.848463314976017,0.006283555598805446,0.005836613950777614,0.8255257130959817,0.0065818740347913796,0.0038230090804404204,0.7775566061209256,0.0032336372142054426,0.002463575513786842,0.6186868686868687,0.022727272727272818,0.020907039942572925,0.6162570888468809,0.01678064905630494,0.008434269177810427,0.6294620412267471,0.017462041226747105,0.0238445719997058,0.6558414171235766,0.009687570969730386,0.02047885544882544,0.717547700969659,0.007384589300901134,0.012315991719312525,0.7905048982667672,0.006855845425291607,0.014252287065244729
39.0,0.8644561598224195,0.005324756704379485,0.0034683684794672986,0.8473413379073756,0.006022109531520048,0.009532485068142194,0.8421227749126601,0.009344627011261042,0.00860377726699646,0.8463314976017055,0.006982594558534894,0.005125503109026597,0.8201124297314178,0.004521482539464827,0.0023331314076106002,0.773077880069669,0.002766947271273912,0.0031733466231670393,0.6174242424242424,0.02146464646464652,0.017093524073219513,0.6149968494013862,0.015520409610810249,0.00969450862330512,0.6264454499748617,0.016445449974861748,0.022853147219527026,0.6516237874314635,0.008888744696420758,0.021289330115384808,0.7125430090710041,0.004889307690828404,0.006168267261090099,0.7834714895754835,0.005131408603823551,0.010383812704001127
40.0,0.8598779134295228,0.004644060422841267,0.003682818683621969,0.8435989396538282,0.004768821421096359,0.007625165807565448,0.8384628181666944,0.009015782856900967,0.00896122410543243,0.8426008171966601,0.006082770487530587,0.0060132552980093346,0.8142827399541953,0.005397576500716705,0.003975216494715883,0.7688479721323712,0.0025490754423009854,0.002496483216009593,0.6174242424242424,0.02146464646464652,0.017093524073219513,0.6124763705103969,0.015617731766941478,0.009745851711825293,0.6219205630970337,0.013920563097033711,0.021366010049258866,0.645297342893294,0.011109308705259835,0.02250504211522386,0.7059743509540194,0.005847286150969855,0.005301981140156564,0.7761868877166541,0.005943972736897063,0.010730852620313147


==> data/results_exact/income_states.csv <==
bias_pct,wi_black,wi_black_min,wi_black_max,wi_white,wi_white_min,wi_white_max,ga_black,ga_black_min,ga_black_max,ga_white,ga_white_min,ga_white_max,md_black,md_black_min,md_black_max,md_white,md_white_min,md_white_max,or_black,or_black_min,or_black_max,or_white,or_white_min,or_white_max,la_black,la_black_min,la_black_max,la_white,la_white_min,la_white_max
0.1,0.8789219629927595,0.02177910584990239,0.04480685056656253,0.9130862473821159,0.011941937146896509,0.03065585122723935,0.9390987329667703,0.006681779931260512,0.007520484115080217,0.9509454885023929,0.007637481488950493,0.009896124589366284,0.9241725015913431,0.016809081163789652,0.011386504619837035,0.9443822321761851,0.010231460150753713,0.005548226794607647,0.902488231338265,0.013986489177986172,0.02293549747529433,0.9410017412680528,0.00569863377951485,0.009508462813579865,0.9378565921356977,0.009073209346380229,0.012622641091139308,0.9124718014824363,0.018078059631067345,0.02414791682742279
0.25000000000000006,0.6560740144810941,0.04705145809011668,0.06002768043416007,0.8254109284762328,0.009729613269150894,0.010900494625235013,0.8568611044704757,0.014881378769819764,0.009050695291145328,0.8790708532741917,0.010572898861567426,0.010207557476611728,0.8154042011457671,0.020471501224943678,0.021552320593363428,0.866368047779022,0.014258636559735915,0.01038265250109005,0.7676529926025555,0.022619880019773997,0.033649938993535744,0.8602888456417085,0.011078453384958609,0.011702961833969905,0.8672320740169622,0.015600026539217438,0.014149307364419106,0.7994843699645504,0.016483726049547176,0.009283101445868858
0.5000000000000001,0.35237329042638776,0.020458396809366508,0.04593179431937494,0.7036872501110617,0.010277507990717916,0.017368729532704186,0.7292612957207746,0.01906451575655277,0.019248835387687846,0.7565658923777285,0.013122334795060309,0.013261179774925025,0.6856301718650541,0.013421145736788098,0.026326349874076338,0.7351623740201568,0.009310101292884121,0.0117917028308272,0.5464021519838601,0.029845860593131657,0.02688775029627022,0.7398340673973164,0.010549455971685884,0.0064574927049854125,0.7555898226676947,0.015973209249164344,0.02715778116617107,0.6788269416693522,0.014709669521487334,0.012594313132184287
0.7499999999999999,0.1995172968624296,0.02658496603536195,0.02505897432401108,0.6139810877705147,0.010039574738092583,0.012055925630889197,0.6041716471431987,0.012639148633955988,0.01620975929303492,0.6265612232987043,0.008501609038038094,0.00790508558620917,0.5704169318905156,0.013117088876386851,0.02169891686250136,0.6473964165733482,0.008836708277997318,0.008395545601592613,0.3718897108271688,0.04784789898047892,0.04830572891224488,0.6457543787770152,0.013227358704961723,0.0073802563720083425,0.6363916730917502,0.025115708700058748,0.021755291764479878,0.5932968095391556,0.008163391495953576,0.015004098372647157
1.0000000000000002,0.10498793242156074,0.02998793242156074,0.03484257605301552,0.5380783143999492,0.01035364900797986,0.007723212317607975,0.4887640449438202,0.01691078751181513,0.01389710230632768,0.5438601610832263,0.010838536302396395,0.010274536273977453,0.46530872056015277,0.015861643150990035,0.02071612416034413,0.5756345651362449,0.010275088012061895,0.007344158268010381,0.2609280430396772,0.042072824184458346,0.05177554002221202,0.5547475161323364,0.014860743100941654,0.005333950262775611,0.5509637625289129,0.0390943263271325,0.022518665586103048,0.5023525620367386,0.022561166991106274,0.018399707742768556
1.4999999999999998,0.03459372485921158,0.021827767412403075,0.024478005098594324,0.39820397283746906,0.018356547535498313,0.01564414458435609,0.33743724599569686,0.021814222592787313,0.016791021301760245,0.392932181627174,0.009471322298156948,0.013436500815128039,0.305537873965627,0.015053733731904106,0.027536660195863705,0.4559537140724151,0.012442976444030418,0.013619401277267018,0.09011432414256892,0.02614126016950495,0.03817514954164161,0.40730308306872887,0.016486756538116598,0.009576712327690584,0.43392444101773325,0.039265687308534414,0.019749680388017554,0.37131807927811794,0.018565198356222945,0.012804840056069022
2.0000000000000004,0.0036202735317779565,0.0036202735317779565,0.021275992028388018,0.25042838103699944,0.015209054908582403,0.016004292862170977,0.23732966770260577,0.021010882123858154,0.015932491253503378,0.2541146258900432,0.010147586455081459,0.014441773876175401,0.19398472310630172,0.008281537403116018,0.008707280060760825,0.350177304964539,0.010774877326817256,0.021839541081319636,0.02992602555480834,0.019825015453798236,0.016126606024139026,0.26964047936085217,0.01951312327323118,0.015780465197669402,0.3466461063993832,0.022123345753274515,0.028753254622981006,0.23254914598775378,0.018720720891723053,0.017778508009624994
2.5,0.0,0.0,0.0,0.160500095195786,0.011739764617273607,0.0060602111220187105,0.15999282811379392,0.022737926153009597,0.010320595895667944,0.18781370374693593,0.00355610088468189,0.004318565352265907,0.12850095480585613,0.007465896375138267,0.013225094283613376,0.2616648002986189,0.020301809290573458,0.015827010651310924,0.010423671822461332,0.007112413544315637,0.01260264396701235,0.19604629724469938,0.010615833668540436,0.017725542426420854,0.27602158828064766,0.033730839381969246,0.029090232805614347,0.17911698356429262,0.01685040275295971,0.01157764291015037
2.9999999999999996,0.0,0.0,0.0,0.1309576696071587,0.007944319321081153,0.011033396123536876,0.12431269423858475,0.013623257173436112,0.010918622487393906,0.13353566009104703,0.005374250599714275,0.004647220423121823,0.08943348185868873,0.011234429725987302,0.01745487918644191,0.19363568495707353,0.016698243313749528,0.01740783399472806,0.0,0.0,0.0,0.12895626344361363,0.012641286603675389,0.014780902880821678,0.2092521202775636,0.034177936301302475,0.03515682540933737,0.120592974540767,0.015599376589422578,0.014400472379285406
3.5000000000000004,0.0,0.0,0.0,0.10049501808719934,0.006089423681604936,0.007673456705397985,0.09090365766196509,0.018164884733438844,0.011706069502922217,0.09355667094665578,0.004326776090162451,0.0043392963239462096,0.058004455760662,0.009821201416270214,0.010879154690644405,0.1438503172825681,0.012283824144849242,0.015719172656598945,0.0,0.0,0.0,0.09597459797193486,0.012598375635341968,0.01039744724903123,0.1415574402467232,0.02261470896919017,0.03411823542895248,0.09094424750241702,0.014119663635579635,0.01401012016381506
4.000000000000001,0.0,0.0,0.0,0.052199022656597066,0.005473021385141247,0.008426376194711163,0.06448721013626584,0.01578385782760043,0.014289979752035165,0.07260417882572663,0.0030745264739883843,0.003959234382923282,0.04392106938255888,0.009165935101358248,0.011502525233434785,0.10349010824934678,0.010730997979588139,0.013028375606525935,0.0,0.0,0.0,0.05659121171770972,0.011693252534036254,0.010109399280253624,0.11148804934464147,0.020445464909986555,0.019142581285989155,0.05394779245891073,0.007853042138808296,0.010272391027327805
4.5,0.0,0.0,0.0,0.02294218442596941,0.0038703471723139753,0.005419829595700445,0.037771934018646904,0.008676424847236405,0.012198671507514178,0.05634994747286098,0.004173441807983222,0.0033735006001016574,0.03142902609802673,0.0075816493094734705,0.008951021407911514,0.07829413960432997,0.012510893035470538,0.011083492590335448,0.0,0.0,0.0,0.02929427430093209,0.006134212540767396,0.003292283743874424,0.08851195065535852,0.015029522540342552,0.014499142847018656,0.03164679342571705,0.006678803668994902,0.007743295519645081
5.0,0.0,0.0,0.0,0.018499714412642,0.0035601085639452423,0.005400859201124729,0.026476213244083193,0.00497083689999717,0.009385044839397113,0.01739231936500525,0.0033325654106994528,0.003940234696946824,0.02315404201145767,0.005665965699851949,0.005349520933910501,0.061730123180291155,0.007752850453018427,0.0075258431276171295,0.0,0.0,0.0,0.01951244494520127,0.005116558055741117,0.005065128019468467,0.05844255975327679,0.015311569337941332,0.015039868361739178,0.02165646148888173,0.005558586408392352,0.004391823136277104
5.5,0.0,0.0,0.0,0.013930316684648093,0.0031878206340951714,0.0048714678915150675,0.020499641405689696,0.004686864682097034,0.010658500863563684,0.012810785572545816,0.0019730585661017624,0.002677233129967335,0.01098026734563972,0.003826054309073742,0.004063279764415704,0.047219111608809254,0.005572164140754357,0.0068730803008803035,0.0,0.0,0.0,0.014032571955341596,0.00684940109849193,0.0054746149029746265,0.034078643022359294,0.00851953759104939,0.012289208600515515,0.016822429906542057,0.004658537460959469,0.004778586611882341
5.999999999999999,0.0,0.0,0.0,0.007615662879989845,0.004750333367095863,0.008318052862521309,0.019483624193162803,0.0043033585385138465,0.009322960168977115,0.008783704914205673,0.0026325625591968856,0.0037820461085880143,0.008115849777211966,0.004956292115284636,0.0027790918570292783,0.02253639417693169,0.007039584696530595,0.015889097856807765,0.0,0.0,0.0,0.005735941821161528,0.0016438702099083316,0.002477610540234776,0.023901310717039322,0.007926869822470633,0.01214884602277259,0.01398646471156945,0.003788886636362312,0.004437931730616063


==> data/results_exact/income_states_targeted.csv <==
bias_pct,wi_all,wi_all_min,wi_all_max,wi_black,wi_black_min,wi_black_max,wi_white,wi_white_min,wi_white_max,ga_all,ga_all_min,ga_all_max,ga_black,ga_black_min,ga_black_max,ga_white,ga_white_min,ga_white_max,md_all,md_all_min,md_all_max,md_black,md_black_min,md_black_max,md_white,md_white_min,md_white_max,or_all,or_all_min,or_all_max,or_black,or_black_min,or_black_max,or_white,or_white_min,or_white_max,la_all,la_all_min,la_all_max,la_black,la_black_min,la_black_max,la_white,la_white_min,la_white_max,wi_all_target_black,wi_all_min_target_black,wi_all_max_target_black,wi_black_target_black,wi_black_min_target_black,wi_black_max_target_black,wi_white_target_black,wi_white_min_target_black,wi_white_max_target_black,ga_all_target_black,ga_all_min_target_black,ga_all_max_target_black,ga_black_target_black,ga_black_min_target_black,ga_black_max_target_black,ga_white_target_black,ga_white_min_target_black,ga_white_max_target_black,md_all_target_black,md_all_min_target_black,md_all_max_target_black,md_black_target_black,md_black_min_target_black,md_black_max_target_black,md_white_target_black,md_white_min_target_black,md_white_max_target_black,or_all_target_black,or_all_min_target_black,or_all_max_target_black,or_black_target_black,or_black_min_target_black,or_black_max_target_black,or_white_target_black,or_white_min_target_black,or_white_max_target_black,la_all_target_black,la_all_min_target_black,la_all_max_target_black,la_black_target_black,la_black_min_target_black,la_black_max_target_black,la_white_target_black,la_white_min_target_black,la_white_max_target_black,wi_all_target_white,wi_all_min_target_white,wi_all_max_target_white,wi_black_target_white,wi_black_min_target_white,wi_black_max_target_white,wi_white_target_white,wi_white_min_target_white,wi_white_max_target_white,ga_all_target_white,ga_all_min_target_white,ga_all_max_target_white,ga_black_target_white,ga_black_min_target_white,ga_black_max_target_white,ga_white_target_white,ga_white_min_target_white,ga_white_max_target_white,md_all_target_white,md_all_min_target_white,md_all_max_target_white,md_black_target_white,md_black_min_target_white,md_black_max_target_white,md_white_target_white,md_white_min_target_white,md_white_max_target_white,or_all_target_white,or_all_min_target_white,or_all_max_target_white,or_black_target_white,or_black_min_target_white,or_black_max_target_white,or_white_target_white,or_white_min_target_white,or_white_max_target_white,la_all_target_white,la_all_min_target_white,la_all_max_target_white,la_black_target_white,la_black_min_target_white,la_black_max_target_white,la_white_target_white,la_white_min_target_white,la_white_max_target_white
0.1,0.9106571428571428,0.011228571428571366,0.03277142857142856,0.8789219629927595,0.02177910584990239,0.04480685056656253,0.9130862473821159,0.011941937146896509,0.03065585122723935,0.9470588235294117,0.00588235294117645,0.009019607843137267,0.9390987329667703,0.006681779931260512,0.007520484115080217,0.9509454885023929,0.007637481488950493,0.009896124589366284,0.9369117647058823,0.008676470588235285,0.00602941176470595,0.9241725015913431,0.016809081163789652,0.011386504619837035,0.9443822321761851,0.010231460150753713,0.005548226794607647,0.9359111111111111,0.0065777777777777935,0.008977777777777751,0.902488231338265,0.013986489177986172,0.02293549747529433,0.9410017412680528,0.00569863377951485,0.009508462813579865,0.9106571428571428,0.011228571428571366,0.03277142857142856,0.9378565921356977,0.009073209346380229,0.012622641091139308,0.9124718014824363,0.018078059631067345,0.02414791682742279,0.9412941176470588,0.018352941176470572,0.029294117647058804,0.8829444891391794,0.02580163199632235,0.04502161255573578,0.9458970616234055,0.019338023953256678,0.02787032143601298,0.9718823529411764,0.0038431372549019294,0.0034117647058824474,0.9699976093712647,0.005507345911929029,0.003905118979862232,0.9728026146842536,0.00741687106442368,0.0033598338148635998,0.9436176470588236,0.008911764705882397,0.006970588235294062,0.9254455760661999,0.01729039000127519,0.011666225176036105,0.954273982829414,0.009678160849395878,0.007444037712135976,0.9477777777777778,0.006000000000000005,0.00955555555555554,0.9038332212508406,0.015331479090561873,0.024980338071193264,0.9544709617945304,0.004856565907640942,0.010835160654449227,0.9412941176470588,0.018352941176470572,0.029294117647058804,0.9397070161912104,0.009439953876670404,0.013967105214540365,0.9245246535610699,0.01405724078950965,0.020417728001029922,0.9171470588235294,0.01038235294117651,0.03049999999999997,0.9593724859211585,0.015763463364767527,0.02367836153646863,0.9138160817414482,0.012353907552001275,0.031190239371067574,0.9539607843137254,0.006313725490196043,0.009372549019607934,0.9592397800621564,0.005957698453640692,0.007387156767402647,0.9513832146609081,0.0070808560362988215,0.010335078734766912,0.9472058823529412,0.008970588235294175,0.00573529411764695,0.9506683640992998,0.008467255627407466,0.008182567577718847,0.9451754385964912,0.011024666571059827,0.005682234097064587,0.9418222222222222,0.006266666666666643,0.008844444444444433,0.945191661062542,0.019265735136616113,0.022235049035177812,0.9413090238656151,0.005642528754961518,0.009711384297650172,0.9171470588235294,0.01038235294117651,0.03049999999999997,0.9932151117964534,0.007478186281397958,0.00374537452573509,0.961778923622301,0.012604844842123097,0.007090199630558014
0.25000000000000006,0.8135142857142857,0.010371428571428587,0.007057142857142873,0.6560740144810941,0.04705145809011668,0.06002768043416007,0.8254109284762328,0.009729613269150894,0.010900494625235013,0.8717843137254901,0.0041372549019607074,0.005470588235294116,0.8568611044704757,0.014881378769819764,0.009050695291145328,0.8790708532741917,0.010572898861567426,0.010207557476611728,0.8475294117647059,0.006941176470588228,0.00894117647058823,0.8154042011457671,0.020471501224943678,0.021552320593363428,0.866368047779022,0.014258636559735915,0.01038265250109005,0.8480444444444445,0.011155555555555585,0.0106222222222222,0.7676529926025555,0.022619880019773997,0.033649938993535744,0.8602888456417085,0.011078453384958609,0.011702961833969905,0.8135142857142857,0.010371428571428587,0.007057142857142873,0.8672320740169622,0.015600026539217438,0.014149307364419106,0.7994843699645504,0.016483726049547176,0.009283101445868858,0.8637941176470588,0.013205882352941178,0.013264705882352956,0.668543845534996,0.052002492151537405,0.07721886632941077,0.8791965475661611,0.013562655691358616,0.019973841712715767,0.9386078431372549,0.007039215686274525,0.007078431372549043,0.9300143437724121,0.005709198887728473,0.008632082540048325,0.9428037819540096,0.007632177377887572,0.008279990746634769,0.8662647058823529,0.009499999999999953,0.008735294117647063,0.8193029917250159,0.019619697979964434,0.018429927529642565,0.8938036580813736,0.009573940670252412,0.011069818957051836,0.8834222222222222,0.008311111111111158,0.009911111111111093,0.7716879623402825,0.026654849757500987,0.03287229824603677,0.9004404383898392,0.008892576882710945,0.011489925153427505,0.8637941176470588,0.013205882352941178,0.013264705882352956,0.8720123361603701,0.012961891056512576,0.015375051227017322,0.8396390589751853,0.014909932142808002,0.02058965767030385,0.8331176470588235,0.01047058823529412,0.00717647058823534,0.912308930008045,0.04012847888022553,0.04531818863602277,0.8268705971948975,0.009924659793696167,0.010398069046327785,0.892078431372549,0.005803921568627524,0.005960784313725487,0.9123236911307674,0.01198004851908352,0.009977613732815027,0.8821932998716003,0.01106530454722865,0.010006524843561793,0.8723823529411765,0.009735294117647064,0.0064411764705881724,0.874124761298536,0.01901787293749091,0.014073996465439165,0.8713605823068309,0.013110810201087952,0.009124945237520166,0.8657333333333334,0.0070666666666666655,0.009822222222222177,0.8897108271687962,0.011421353484585728,0.02554341011933936,0.8620813274608214,0.00981438910116783,0.011958611095246097,0.8331176470588235,0.01047058823529412,0.00717647058823534,0.9816499614494989,0.009470672423223747,0.011007894644480598,0.9020947470190138,0.010929574163700106,0.011653631709909629
0.5000000000000001,0.6782,0.009914285714285764,0.01522857142857137,0.35237329042638776,0.020458396809366508,0.04593179431937494,0.7036872501110617,0.010277507990717916,0.017368729532704186,0.7476078431372549,0.00741176470588234,0.008078431372549044,0.7292612957207746,0.01906451575655277,0.019248835387687846,0.7565658923777285,0.013122334795060309,0.013261179774925025,0.7168529411764706,0.007441176470588173,0.004323529411764726,0.6856301718650541,0.013421145736788098,0.026326349874076338,0.7351623740201568,0.009310101292884121,0.0117917028308272,0.7142666666666667,0.006711111111111112,0.0052888888888887875,0.5464021519838601,0.029845860593131657,0.02688775029627022,0.7398340673973164,0.010549455971685884,0.0064574927049854125,0.6782,0.009914285714285764,0.01522857142857137,0.7555898226676947,0.015973209249164344,0.02715778116617107,0.6788269416693522,0.014709669521487334,0.012594313132184287,0.7963823529411764,0.015499999999999958,0.012735294117647067,0.3845534995977474,0.02355764897534074,0.051887178368354325,0.8288697087008948,0.016091577740945717,0.016375983704976282,0.8903921568627451,0.007058823529411784,0.008627450980392193,0.8766435572555582,0.00951870043997971,0.009504450334574588,0.8971051710050193,0.010560131096239322,0.007697329705409817,0.7628823529411765,0.011411764705882343,0.010352941176470565,0.6956556333545513,0.015528950852571888,0.02561765857091458,0.8023049645390071,0.016525566179845796,0.012370482309534747,0.7938666666666667,0.006755555555555626,0.0074666666666666215,0.5571620712844654,0.03067200505929979,0.029157146956577007,0.8299190822493087,0.011082232017708082,0.00812719024426456,0.7963823529411764,0.015499999999999958,0.012735294117647067,0.7686969930609098,0.010987741959588182,0.028427607578067837,0.7397357396068321,0.019396756555984718,0.01648968634336445,0.7142647058823529,0.007499999999999951,0.01367647058823529,0.8097345132743363,0.042817220041253656,0.0334858257087145,0.7067335152630577,0.009821703738065679,0.016230861327273027,0.7928235294117647,0.010274509803921528,0.006784313725490154,0.8471192923738944,0.011102595892081624,0.011641136708346433,0.7663125948406677,0.017452845695855812,0.0100738094527133,0.7616470588235295,0.009000000000000008,0.006294117647058783,0.7887492043284532,0.01123534842979923,0.012493031696391488,0.7457540126913027,0.010111350886380155,0.01051669246723963,0.7518666666666667,0.005199999999999982,0.007244444444444387,0.8039677202420982,0.01919950832156836,0.013621856305133129,0.743931168698146,0.008470540803138249,0.006963971966815641,0.7142647058823529,0.007499999999999951,0.01367647058823529,0.9671549730146491,0.01827318387726895,0.013755452829697368,0.8249436029648727,0.01322536728350332,0.012444361183654884
0.7499999999999999,0.5840285714285715,0.010028571428571498,0.007685714285714296,0.1995172968624296,0.02658496603536195,0.02505897432401108,0.6139810877705147,0.010039574738092583,0.012055925630889197,0.6192156862745098,0.0031372549019608176,0.005686274509803857,0.6041716471431987,0.012639148633955988,0.01620975929303492,0.6265612232987043,0.008501609038038094,0.00790508558620917,0.6189411764705882,0.007470588235294118,0.011058823529411788,0.5704169318905156,0.013117088876386851,0.02169891686250136,0.6473964165733482,0.008836708277997318,0.008395545601592613,0.6095555555555555,0.010000000000000009,0.007333333333333414,0.3718897108271688,0.04784789898047892,0.04830572891224488,0.6457543787770152,0.013227358704961723,0.0073802563720083425,0.5840285714285715,0.010028571428571498,0.007685714285714296,0.6363916730917502,0.025115708700058748,0.021755291764479878,0.5932968095391556,0.008163391495953576,0.015004098372647157,0.7354705882352941,0.01841176470588235,0.011588235294117677,0.22687047465808527,0.02839719221533718,0.02736681347750794,0.7755918004696325,0.018189699227989742,0.013764477414370035,0.835764705882353,0.0061568627450980795,0.004235294117647004,0.8247669136983027,0.009620819482440979,0.013563480187646748,0.8411345862028715,0.009606650056919408,0.010165443011268094,0.6718235294117647,0.011823529411764677,0.007294117647058784,0.5859325270528326,0.014503955624261211,0.024686941973716015,0.7221911160880926,0.00997773284054937,0.010416550736327634,0.7238222222222223,0.004266666666666752,0.010399999999999965,0.3816408876933423,0.05063043473166984,0.03855455204607139,0.7759397726108778,0.009084394329868961,0.008052018051000087,0.7354705882352941,0.01841176470588235,0.011588235294117677,0.6619892058596761,0.01658861238786602,0.024911752606777582,0.6812117305833065,0.019643852954243424,0.011926770052017477,0.6251764705882353,0.007529411764705896,0.009529411764705897,0.7119871279163315,0.050332992577985625,0.03377558394807534,0.6183283619978422,0.010890345468916651,0.01313302919552084,0.6850392156862745,0.002882352941176447,0.005745098039215746,0.7737269901984222,0.01284446187403343,0.008936326384492377,0.6417357301272324,0.007019190092165228,0.006526028563974107,0.6816176470588236,0.013382352941176512,0.0133823529411764,0.7139560789306174,0.02164838662292512,0.02750354839857516,0.6626539753639418,0.010876400158836952,0.008848130391790554,0.6630666666666667,0.0070666666666666655,0.005377777777777704,0.7310020174848688,0.015770229405398628,0.018126902375758314,0.6527194509884257,0.005902202528466738,0.006581679535726415,0.6251764705882353,0.007529411764705896,0.009529411764705897,0.9565150346954511,0.013702051696996675,0.017053247242874936,0.775636480825008,0.012634505841466193,0.018857757331201985
1.0000000000000002,0.5067714285714285,0.011628571428571377,0.007514285714285696,0.10498793242156074,0.02998793242156074,0.03484257605301552,0.5380783143999492,0.01035364900797986,0.007723212317607975,0.5257843137254902,0.006764705882352895,0.006176470588235339,0.4887640449438202,0.01691078751181513,0.01389710230632768,0.5438601610832263,0.010838536302396395,0.010274536273977453,0.5348529411764706,0.008382352941176507,0.009852941176470509,0.46530872056015277,0.015861643150990035,0.02071612416034413,0.5756345651362449,0.010275088012061895,0.007344158268010381,0.5159111111111111,0.007022222222222263,0.008088888888888923,0.2609280430396772,0.042072824184458346,0.05177554002221202,0.5547475161323364,0.014860743100941654,0.005333950262775611,0.5067714285714285,0.011628571428571377,0.007514285714285696,0.5509637625289129,0.0390943263271325,0.022518665586103048,0.5023525620367386,0.022561166991106274,0.018399707742768556,0.6990588235294117,0.00817647058823523,0.00947058823529412,0.12872083668543846,0.02659317711097038,0.02805882433151069,0.7440502633750079,0.009784529109273632,0.009430749283219964,0.7768627450980392,0.011372549019607825,0.005686274509803968,0.7691847956012431,0.0196320227926563,0.011661267853516066,0.7806116493521653,0.011177797782790155,0.010384176527381439,0.5965588235294118,0.007735294117647062,0.0131470588235294,0.48734882240611077,0.01648635154363992,0.025073537842336457,0.6606009705113849,0.012469703419315636,0.008433120397706051,0.6751111111111111,0.008444444444444477,0.00622222222222224,0.27639542703429726,0.04407219471106494,0.05585212996896005,0.7358393936290075,0.006715157376461667,0.0076187900549329335,0.6990588235294117,0.00817647058823523,0.00947058823529412,0.5830377794911333,0.02814163705789896,0.020796086323563112,0.6332581372864969,0.01821670962556643,0.015898801753710612,0.5503529411764706,0.009764705882353009,0.007294117647058784,0.6355591311343524,0.0415741687283373,0.029695106153783235,0.5436314019166085,0.012162870448077068,0.010293294956397192,0.6061764705882353,0.00715686274509808,0.00460784313725493,0.6977647621324409,0.010597405538709359,0.011406092138915858,0.5614567526555387,0.01025016054253114,0.009444071442216262,0.6109117647058824,0.01061764705882351,0.013205882352941178,0.6394812221514958,0.0233196059898797,0.03210262878018122,0.5941582680104517,0.011992068197193007,0.013406743809879273,0.5737777777777778,0.01288888888888895,0.006222222222222129,0.6455951580363147,0.028646005493941806,0.01238529798974386,0.5628392912014749,0.017291169739817702,0.006019907154126369,0.5503529411764706,0.009764705882353009,0.007294117647058784,0.9444872783346183,0.0115799300918068,0.017333573354074816,0.7193038994521431,0.018220406781652376,0.014370876476153982
1.4999999999999998,0.37188571428571426,0.01731428571428567,0.012971428571428578,0.03459372485921158,0.021827767412403075,0.024478005098594324,0.39820397283746906,0.018356547535498313,0.01564414458435609,0.3747254901960784,0.010215686274509805,0.006450980392156858,0.33743724599569686,0.021814222592787313,0.016791021301760245,0.392932181627174,0.009471322298156948,0.013436500815128039,0.4003529411764706,0.010941176470588232,0.009647058823529397,0.305537873965627,0.015053733731904106,0.027536660195863705,0.4559537140724151,0.012442976444030418,0.013619401277267018,0.3653777777777778,0.015155555555555589,0.012399999999999967,0.09011432414256892,0.02614126016950495,0.03817514954164161,0.40730308306872887,0.016486756538116598,0.009576712327690584,0.37188571428571426,0.01731428571428567,0.012971428571428578,0.43392444101773325,0.039265687308534414,0.019749680388017554,0.37131807927811794,0.018565198356222945,0.012804840056069022,0.6560294117647059,0.01779411764705885,0.010735294117647065,0.052695092518101366,0.027163177624484346,0.012941973118964264,0.7036237862537285,0.018944828847498374,0.01558489275073871,0.6699019607843137,0.005588235294117672,0.00460784313725493,0.6546736791776238,0.02062860207204842,0.019239364300637107,0.6773374576864714,0.008519622544200911,0.009789567036461277,0.48864705882352943,0.011294117647058843,0.014000000000000012,0.34094525779758117,0.013141150372620647,0.03172554965583496,0.575261291526689,0.013636641666745053,0.012445564265273101,0.5944888888888888,0.010488888888888881,0.014844444444444438,0.11062542030934767,0.036551346235273605,0.04397984284854707,0.6681860083990576,0.007866914214806453,0.01218398132345011,0.6560294117647059,0.01779411764705885,0.010735294117647065,0.48758673862760216,0.0291297653338336,0.03493578389492036,0.5541733805994199,0.017667513585078343,0.016347585093083317,0.41152941176470587,0.015941176470588236,0.011117647058823565,0.497586484312148,0.025246058780233116,0.023246849021185345,0.4047407501427937,0.018536045756271158,0.012936339838061417,0.460921568627451,0.010725490196078435,0.00907843137254899,0.5386684197944059,0.00925665508852358,0.00781399226589552,0.422960196101319,0.00901491807837107,0.01172053031930198,0.4960294117647059,0.01161764705882351,0.008088235294117674,0.5223583704646722,0.018408923387262965,0.02810746804464459,0.4805897723030982,0.014203217681249436,0.013506503809526726,0.426,0.01266666666666666,0.008222222222222242,0.4744451916610625,0.03735909894583073,0.04672744677541957,0.4186213254122708,0.018209590980979018,0.011491727002939878,0.41152941176470587,0.015941176470588236,0.011117647058823565,0.9150346954510409,0.02631753934594039,0.013012294269957647,0.6126973896229455,0.0193258153718302,0.02738043138872759
2.0000000000000004,0.233,0.015857142857142875,0.015285714285714264,0.0036202735317779565,0.0036202735317779565,0.021275992028388018,0.25042838103699944,0.015209054908582403,0.016004292862170977,0.2486078431372549,0.007627450980392164,0.00786274509803922,0.23732966770260577,0.021010882123858154,0.015932491253503378,0.2541146258900432,0.010147586455081459,0.014441773876175401,0.29244117647058826,0.008029411764705896,0.016676470588235293,0.19398472310630172,0.008281537403116018,0.008707280060760825,0.350177304964539,0.010774877326817256,0.021839541081319636,0.23795555555555556,0.017066666666666674,0.011822222222222206,0.02992602555480834,0.019825015453798236,0.016126606024139026,0.26964047936085217,0.01951312327323118,0.015780465197669402,0.233,0.015857142857142875,0.015285714285714264,0.3466461063993832,0.022123345753274515,0.028753254622981006,0.23254914598775378,0.018720720891723053,0.017778508009624994,0.6228823529411764,0.014352941176470568,0.015941176470588236,0.016090104585679808,0.016090104585679808,0.012955538567847164,0.6707495081551057,0.01841069652425864,0.02069911979639394,0.5982745098039216,0.004156862745098078,0.006431372549019598,0.5567176667463543,0.017818236006316268,0.012583593276555227,0.6185654254698261,0.009857067784262097,0.006032880110074634,0.4097647058823529,0.009764705882352898,0.00729411764705884,0.23886059834500317,0.009925781174891873,0.019254999438053033,0.5099850690556178,0.009518215647587924,0.010582306830906996,0.5397333333333333,0.009511111111111026,0.006488888888888988,0.04539340954942838,0.028558392714411546,0.024536660380641555,0.6150261190207927,0.011835177178281198,0.006567711313397506,0.6228823529411764,0.014352941176470568,0.015941176470588236,0.4124903623747109,0.02970104486729247,0.02144357155922305,0.4833387044795359,0.012563609180933633,0.017941705251578066,0.26823529411764707,0.018529411764705905,0.016470588235294126,0.3821399839098954,0.030994945741956492,0.041096530612926174,0.259249857206321,0.021487619444083228,0.017074329137010236,0.3326862745098039,0.006215686274509802,0.009274509803921582,0.4422663160411188,0.018483899848835472,0.018401145222289972,0.2791817439010155,0.006079919298308034,0.009830529623239326,0.4066470588235294,0.013411764705882345,0.013647058823529401,0.42942393380012733,0.01473199067216524,0.025545010299251547,0.3932904068682344,0.013704329728065068,0.015226205204765142,0.2879111111111111,0.02035555555555557,0.010311111111111104,0.35104236718224613,0.05302912214913352,0.043094440635343456,0.2782956058588549,0.02154573321494252,0.01995901426434843,0.26823529411764707,0.018529411764705905,0.016470588235294126,0.8829606784888203,0.02360982841154058,0.01424930682689185,0.5248469223332259,0.015605367202569442,0.009724140406850879
2.5,0.14917142857142857,0.011171428571428554,0.00625714285714285,0.0,0.0,0.0,0.160500095195786,0.011739764617273607,0.0060602111220187105,0.17868627450980393,0.005352941176470588,0.004647058823529393,0.15999282811379392,0.022737926153009597,0.010320595895667944,0.18781370374693593,0.00355610088468189,0.004318565352265907,0.21244117647058824,0.014794117647058846,0.014617647058823513,0.12850095480585613,0.007465896375138267,0.013225094283613376,0.2616648002986189,0.020301809290573458,0.015827010651310924,0.17151111111111111,0.00884444444444446,0.016488888888888886,0.010423671822461332,0.007112413544315637,0.01260264396701235,0.19604629724469938,0.010615833668540436,0.017725542426420854,0.14917142857142857,0.011171428571428554,0.00625714285714285,0.27602158828064766,0.033730839381969246,0.029090232805614347,0.17911698356429262,0.01685040275295971,0.01157764291015037,0.6046470588235294,0.015529411764705903,0.010058823529411787,0.011263073209975865,0.011263073209975865,0.00804194609504344,0.6514564955257981,0.01966129957131013,0.013508405559077508,0.5341372549019607,0.004921568627450967,0.0058627450980393014,0.47842457566339947,0.018589028541324826,0.010693408299945306,0.5613400256799347,0.008154753909040524,0.004551447188282376,0.35008823529411764,0.007147058823529395,0.004911764705882338,0.1717059197963081,0.012148257868977913,0.010400176799099659,0.45469391564016426,0.013517445051928978,0.008663058355107611,0.4948,0.010355555555555562,0.008311111111111047,0.015131136516476126,0.011764133149472758,0.011184652957208083,0.5678582402949913,0.011340928686029983,0.009736826508708551,0.6046470588235294,0.015529411764705903,0.010058823529411787,0.35065535851966073,0.024245862970699306,0.029224521360219136,0.4157911698356429,0.013344292823408543,0.020188343608659287,0.17541176470588235,0.00894117647058823,0.005470588235294116,0.2940466613032985,0.042138264356733623,0.04620230135230319,0.16605318271244526,0.011253437003608646,0.006098716021731954,0.25982352941176473,0.008450980392156915,0.006450980392156858,0.35835524743007413,0.01616675913152893,0.014147690290254866,0.21171355200186764,0.009006873567033863,0.008333204281007867,0.3161470588235294,0.008794117647058786,0.012088235294117677,0.3449236155315086,0.010543709723031314,0.009388738780845729,0.2992721164613662,0.02052152488540787,0.019876819708846583,0.21453333333333333,0.011866666666666664,0.014800000000000008,0.27135171486213855,0.03956363539193988,0.02864828513786144,0.20587934036669056,0.010282822189527224,0.015886573391009656,0.17541176470588235,0.00894117647058823,0.005470588235294116,0.8479568234387047,0.01951787444334152,0.016947728690516972,0.44292620045117626,0.016654468319817595,0.022342475826674313
2.9999999999999996,0.12142857142857143,0.008285714285714285,0.009714285714285717,0.0,0.0,0.0,0.1309576696071587,0.007944319321081153,0.011033396123536876,0.13050980392156863,0.007764705882352951,0.0036078431372549014,0.12431269423858475,0.013623257173436112,0.010918622487393906,0.13353566009104703,0.005374250599714275,0.004647220423121823,0.15511764705882353,0.010411764705882343,0.01723529411764707,0.08943348185868873,0.011234429725987302,0.01745487918644191,0.19363568495707353,0.016698243313749528,0.01740783399472806,0.11191111111111111,0.011466666666666667,0.012533333333333327,0.0,0.0,0.0,0.12895626344361363,0.012641286603675389,0.014780902880821678,0.12142857142857143,0.008285714285714285,0.009714285714285717,0.2092521202775636,0.034177936301302475,0.03515682540933737,0.120592974540767,0.015599376589422578,0.014400472379285406,0.5986176470588235,0.015088235294117625,0.008735294117647063,0.010458567980691875,0.010458567980691875,0.00884645132432743,0.6450149140064733,0.019224774941997924,0.012930204053513972,0.47480392156862744,0.004019607843137263,0.008725490196078434,0.41053071957924936,0.030391567144081755,0.01939240283352417,0.5061865297070153,0.00868726521745955,0.007595794816997237,0.3003823529411765,0.009205882352941175,0.011382352941176455,0.12181731381285806,0.006625327168450712,0.011199313265526742,0.4050951847704367,0.010682305982557927,0.012312395950199673,0.45626666666666665,0.010044444444444411,0.009066666666666667,0.003026227303295225,0.003026227303295225,0.006842193749336353,0.5252996005326231,0.008572889261393102,0.009227253687325687,0.5986176470588235,0.015088235294117625,0.008735294117647063,0.27278334618350036,0.023150453378801394,0.03073103081330475,0.3442475024170158,0.01778259578469127,0.02272497464720441,0.14026470588235293,0.007323529411764701,0.009441176470588258,0.23049074818986323,0.024383877960855588,0.039218795378601484,0.1331471726851558,0.007908774719485118,0.011715622464812281,0.19825490196078432,0.009039215686274527,0.006254901960784293,0.28209419077217307,0.01454200860898519,0.021666091248978503,0.1573187813703747,0.0063476218647831595,0.007741107615894666,0.24994117647058822,0.012588235294117622,0.010941176470588232,0.2795989815404201,0.015077788447798446,0.008958232389928156,0.23254945875326613,0.02242167834626188,0.01873739197204974,0.1428,0.009022222222222237,0.012311111111111106,0.19905850706119704,0.02484247918663257,0.020210595928836173,0.13423128136843182,0.012769624137345878,0.01617939624963799,0.14026470588235293,0.007323529411764701,0.009441176470588258,0.810023130300694,0.027952032928205583,0.012165319547330355,0.3721559780857235,0.020339534491077227,0.02299474275307073
3.5000000000000004,0.09305714285714285,0.006485714285714275,0.0066571428571428615,0.0,0.0,0.0,0.10049501808719934,0.006089423681604936,0.007673456705397985,0.09268627450980392,0.008568627450980387,0.005549019607843139,0.09090365766196509,0.018164884733438844,0.011706069502922217,0.09355667094665578,0.004326776090162451,0.0043392963239462096,0.11211764705882353,0.010352941176470593,0.013764705882352943,0.058004455760662,0.009821201416270214,0.010879154690644405,0.1438503172825681,0.012283824144849242,0.015719172656598945,0.08328888888888888,0.01128888888888889,0.008711111111111114,0.0,0.0,0.0,0.09597459797193486,0.012598375635341968,0.01039744724903123,0.09305714285714285,0.006485714285714275,0.0066571428571428615,0.1415574402467232,0.02261470896919017,0.03411823542895248,0.09094424750241702,0.014119663635579635,0.01401012016381506,0.5955,0.014323529411764735,0.010970588235294065,0.009654062751407884,0.009654062751407884,0.007295089790964998,0.6417147934251444,0.018453099366990133,0.01019794764346138,0.42476470588235293,0.007117647058823506,0.005823529411764727,0.3499282811379393,0.027347635976648965,0.015738973418204183,0.4613050075872534,0.010878411529589405,0.007426728239748326,0.255,0.010294117647058815,0.015294117647058791,0.09436664544875875,0.012654583191949412,0.014897012508485907,0.34919746173945504,0.015864128406121725,0.01626814425025014,0.4242666666666667,0.01093333333333335,0.011288888888888848,0.0006724949562878278,0.0006724949562878278,0.0026169787279226985,0.4887841851889788,0.010142908812241835,0.012494587189537776,0.5955,0.014323529411764735,0.010970588235294065,0.20339244410177332,0.02130727523246348,0.03084179013246091,0.2893973573960683,0.018309141040627253,0.022529248108518862,0.10776470588235294,0.004529411764705879,0.006352941176470589,0.17296862429605792,0.027930456357126626,0.04694838815207486,0.10262105730786317,0.004718959405765263,0.007461903764249156,0.14741176470588235,0.014862745098039226,0.006705882352941173,0.2217905809227827,0.026977171688121082,0.018514941991435857,0.11109489903116611,0.006519735632473295,0.0054823221972179065,0.20023529411764707,0.01317647058823529,0.012999999999999984,0.23161998726925526,0.007915120707245843,0.006701469579517505,0.18183090705487123,0.019832774468503345,0.016578077502920063,0.11044444444444444,0.010888888888888892,0.007777777777777786,0.15534633490248823,0.03413421369036701,0.017411140180568246,0.1036054491447301,0.0150825464169895,0.009844242847056345,0.10776470588235294,0.004529411764705879,0.006352941176470589,0.7756360832690825,0.015203316653935706,0.013117716123014711,0.3107960038672253,0.0214234046354711,0.020134533485330397
4.000000000000001,0.04845714285714286,0.005885714285714286,0.007828571428571428,0.0,0.0,0.0,0.052199022656597066,0.005473021385141247,0.008426376194711163,0.06994117647058823,0.006803921568627441,0.00574509803921569,0.06448721013626584,0.01578385782760043,0.014289979752035165,0.07260417882572663,0.0030745264739883843,0.003959234382923282,0.08147058823529411,0.007058823529411756,0.012352941176470594,0.04392106938255888,0.009165935101358248,0.011502525233434785,0.10349010824934678,0.010730997979588139,0.013028375606525935,0.04911111111111111,0.010000000000000002,0.009111111111111111,0.0,0.0,0.0,0.05659121171770972,0.011693252534036254,0.010109399280253624,0.04845714285714286,0.005885714285714286,0.007828571428571428,0.11148804934464147,0.020445464909986555,0.019142581285989155,0.05394779245891073,0.007853042138808296,0.010272391027327805,0.5936470588235294,0.014235294117647013,0.011352941176470566,0.00925181013676589,0.00925181013676589,0.007697342405606992,0.6397474138478136,0.018382053544400256,0.01058454947814269,0.3706470588235294,0.007117647058823506,0.004450980392156911,0.3024743007410949,0.030494541095301086,0.016562126990985027,0.40393369907785687,0.014995776159351437,0.011241066480540407,0.21714705882352942,0.013323529411764706,0.014911764705882347,0.07089433481858688,0.009751937393003618,0.01619988529226031,0.30291153415453526,0.01469572724492807,0.014823608568908797,0.4036,0.009822222222222232,0.015066666666666673,0.0,0.0,0.0,0.46507221141042715,0.013031395083896558,0.016769220814636776,0.5936470588235294,0.014235294117647013,0.011352941176470566,0.16576715497301464,0.02773484953982816,0.03693554772968807,0.24363519174991943,0.029211495677800958,0.0256963940954279,0.05944117647058823,0.00473529411764706,0.007323529411764701,0.13475462590506837,0.02034784624405142,0.04781798820281544,0.05350003173192867,0.005184710689334897,0.008401691305722894,0.11845098039215686,0.009431372549019601,0.00625490196078432,0.18515419555343055,0.01880378442123573,0.012848154622832675,0.0858818723006887,0.0035737293598568226,0.0032938390516140392,0.1545294117647059,0.006588235294117645,0.013117647058823512,0.1916772756206238,0.01158248889076599,0.01266705261750975,0.13274542739828293,0.015098368574753523,0.015593365301763862,0.07364444444444444,0.007422222222222219,0.005466666666666661,0.12340282447881641,0.022392723468715403,0.01613205924211382,0.06606575847587831,0.008422938095023959,0.005217337247135939,0.05944117647058823,0.00473529411764706,0.007323529411764701,0.7370855821125675,0.02611185722848708,0.020102916289988393,0.26973896229455363,0.02197967932400305,0.017941247404004712
4.5,0.021314285714285713,0.004171428571428569,0.0049714285714285746,0.0,0.0,0.0,0.02294218442596941,0.0038703471723139753,0.005419829595700445,0.05025490196078431,0.005352941176470588,0.006215686274509809,0.037771934018646904,0.008676424847236405,0.012198671507514178,0.05634994747286098,0.004173441807983222,0.0033735006001016574,0.06097058823529412,0.008029411764705882,0.010205882352941183,0.03142902609802673,0.0075816493094734705,0.008951021407911514,0.07829413960432997,0.012510893035470538,0.011083492590335448,0.02542222222222222,0.005422222222222221,0.0030222222222222248,0.0,0.0,0.0,0.02929427430093209,0.006134212540767396,0.003292283743874424,0.021314285714285713,0.004171428571428569,0.0049714285714285746,0.08851195065535852,0.015029522540342552,0.014499142847018656,0.03164679342571705,0.006678803668994902,0.007743295519645081,0.5928823529411764,0.013764705882352901,0.010058823529411787,0.00925181013676589,0.00925181013676589,0.007697342405606992,0.6389223837024814,0.01787307902485813,0.009932578129579595,0.32335294117647057,0.0043333333333333,0.00782352941176473,0.25902462347597416,0.029423105449408682,0.017121087452345474,0.3547624606046457,0.010249368518738089,0.011534782930449461,0.1876764705882353,0.016500000000000015,0.009676470588235286,0.05060471037555697,0.0071607925240561796,0.01511183752626409,0.268057110862262,0.02290803372075706,0.01563083240014934,0.3852888888888889,0.011955555555555553,0.012488888888888883,0.0,0.0,0.0,0.44397213971115435,0.015400711139725798,0.016182101934089865,0.5928823529411764,0.013764705882352901,0.010058823529411787,0.14047802621434077,0.020669719505075596,0.02468713895082439,0.21566226232678054,0.02699516638344507,0.02418046375447766,0.030294117647058822,0.0029411764705882353,0.005000000000000001,0.10740144810941271,0.03113026166873474,0.041976145251583136,0.024211461572634384,0.0032324405936134046,0.004469226763885691,0.0929607843137255,0.007274509803921567,0.005666666666666667,0.14612718144872103,0.013299856970542673,0.009993457226619012,0.06700128399673165,0.004091325737936177,0.003107252230901081,0.12102941176470589,0.007205882352941173,0.01632352941176471,0.15173456397199236,0.012714026847189835,0.013744454238617282,0.10302351623740201,0.010737666734325815,0.01770647908314081,0.040711111111111115,0.0060444444444444495,0.006399999999999996,0.07935440484196368,0.018748344235903075,0.016991110108202437,0.03482536105705213,0.005788173079466805,0.006417001468406118,0.030294117647058822,0.0029411764705882353,0.005000000000000001,0.710254433307633,0.027101419397277615,0.02297240375306986,0.23319368353206574,0.029608536284946668,0.013857430491525352
5.0,0.01722857142857143,0.0038000000000000013,0.004771428571428569,0.0,0.0,0.0,0.018499714412642,0.0035601085639452423,0.005400859201124729,0.020372549019607843,0.002529411764705884,0.003941176470588236,0.026476213244083193,0.00497083689999717,0.009385044839397113,0.01739231936500525,0.0033325654106994528,0.003940234696946824,0.04747058823529412,0.004529411764705886,0.006647058823529409,0.02315404201145767,0.005665965699851949,0.005349520933910501,0.061730123180291155,0.007752850453018427,0.0075258431276171295,0.016933333333333335,0.004488888888888891,0.004399999999999998,0.0,0.0,0.0,0.01951244494520127,0.005116558055741117,0.005065128019468467,0.01722857142857143,0.0038000000000000013,0.004771428571428569,0.05844255975327679,0.015311569337941332,0.015039868361739178,0.02165646148888173,0.005558586408392352,0.004391823136277104,0.5928529411764706,0.013735294117647068,0.01008823529411762,0.00925181013676589,0.00925181013676589,0.007697342405606992,0.6388906517738148,0.01784134709619145,0.009964310058246273,0.28831372549019607,0.009098039215686249,0.007764705882352951,0.21904135787712167,0.020432882228797827,0.015976268444852476,0.3221372709233104,0.01018648006215045,0.016026980284419068,0.159,0.013411764705882345,0.011882352941176455,0.03922660725652451,0.007046398085164891,0.010654627897869792,0.22923665546845837,0.01958213582813656,0.018044668408610187,0.3690222222222222,0.012577777777777743,0.013200000000000045,0.0,0.0,0.0,0.42522790125985865,0.014577619641835127,0.016931481773560353,0.5928529411764706,0.013735294117647068,0.01008823529411762,0.11441788743253663,0.01857124206512449,0.012320907003321183,0.19220109571382532,0.02542710987995539,0.02339523456140405,0.02388235294117647,0.004470588235294115,0.00611764705882353,0.08487530168946097,0.02979055592674911,0.03545664851800791,0.019070889128641237,0.0038134193257168894,0.006104381744526384,0.05392156862745098,0.009411764705882356,0.005294117647058824,0.11343533349270858,0.01391209153800059,0.01666519873674145,0.024862845803665226,0.006969035302051851,0.007064178141602734,0.09276470588235294,0.00835294117647059,0.013705882352941179,0.12388605983450032,0.017250988744452925,0.01388116106811249,0.07451474430757746,0.011097801572130223,0.013459050732197927,0.025244444444444444,0.004799999999999999,0.0040888888888888884,0.05581708137188971,0.012046037600845938,0.011979528797601814,0.020587934036669055,0.005171695598847883,0.0045016716980979705,0.02388235294117647,0.004470588235294115,0.00611764705882353,0.6778720123361603,0.02563089950772135,0.025003387024862045,0.19477924589107315,0.014881678669562276,0.019506468394641124
5.5,0.012914285714285715,0.0026285714285714298,0.004514285714285714,0.0,0.0,0.0,0.013930316684648093,0.0031878206340951714,0.0048714678915150675,0.015333333333333332,0.002392156862745097,0.004470588235294117,0.020499641405689696,0.004686864682097034,0.010658500863563684,0.012810785572545816,0.0019730585661017624,0.002677233129967335,0.033823529411764704,0.0026470588235294086,0.004705882352941178,0.01098026734563972,0.003826054309073742,0.004063279764415704,0.047219111608809254,0.005572164140754357,0.0068730803008803035,0.012177777777777777,0.005955555555555555,0.00471111111111111,0.0,0.0,0.0,0.014032571955341596,0.00684940109849193,0.0054746149029746265,0.012914285714285715,0.0026285714285714298,0.004514285714285714,0.034078643022359294,0.00851953759104939,0.012289208600515515,0.016822429906542057,0.004658537460959469,0.004778586611882341,0.5928529411764706,0.013735294117647068,0.01008823529411762,0.00925181013676589,0.00925181013676589,0.007697342405606992,0.6388906517738148,0.01784134709619145,0.009964310058246273,0.25966666666666666,0.0077058823529411735,0.006803921568627469,0.18168778388716234,0.01786741703074235,0.018193942901719995,0.2977413330220614,0.011102133492926602,0.013142440777313413,0.13991176470588235,0.011382352941176455,0.011852941176470594,0.03294080203691916,0.006084561910536853,0.009814542381133093,0.20264091078760732,0.01589954757565587,0.013550011065457723,0.3582666666666667,0.01471111111111112,0.01373333333333332,0.0,0.0,0.0,0.41283416982484894,0.015385190233012214,0.016837288080695234,0.5928529411764706,0.013735294117647068,0.01008823529411762,0.0804934464148034,0.018193126925985507,0.013731477597354658,0.17318723815662262,0.019291552387144195,0.018162696312577886,0.018470588235294117,0.004058823529411764,0.006235294117647058,0.06476267095736123,0.018152501465835802,0.02404041784572758,0.014818810687313574,0.004076314636760652,0.006532368407651373,0.04249019607843137,0.0056274509803921555,0.00633333333333333,0.0932942863973225,0.011700358503584363,0.015465266806675149,0.01768413680401541,0.0036243828497096106,0.003940644025908612,0.07861764705882353,0.007735294117647062,0.008735294117647063,0.10176639083386378,0.01645833396182586,0.01391683897980081,0.06504292646509892,0.007751259798432254,0.006923207119096761,0.020355555555555557,0.005244444444444446,0.0040888888888888884,0.04371217215870881,0.01092528691280717,0.013914946485358987,0.016798115333401618,0.006504754551106199,0.0041952282405871184,0.018470588235294117,0.004058823529411764,0.006235294117647058,0.6337702390131071,0.019526915570970638,0.025974169932579727,0.1616500161134386,0.01184207757310568,0.014627834476338586
5.999999999999999,0.0071142857142857145,0.004542857142857144,0.0077428571428571425,0.0,0.0,0.0,0.007615662879989845,0.004750333367095863,0.008318052862521309,0.012294117647058823,0.002686274509803922,0.003392156862745098,0.019483624193162803,0.0043033585385138465,0.009322960168977115,0.008783704914205673,0.0026325625591968856,0.0037820461085880143,0.017205882352941175,0.004558823529411763,0.00808823529411765,0.008115849777211966,0.004956292115284636,0.0027790918570292783,0.02253639417693169,0.007039584696530595,0.015889097856807765,0.004977777777777778,0.0014222222222222223,0.0021333333333333334,0.0,0.0,0.0,0.005735941821161528,0.0016438702099083316,0.002477610540234776,0.0071142857142857145,0.004542857142857144,0.0077428571428571425,0.023901310717039322,0.007926869822470633,0.01214884602277259,0.01398646471156945,0.003788886636362312,0.004437931730616063,0.5928529411764706,0.013735294117647068,0.01008823529411762,0.00925181013676589,0.00925181013676589,0.007697342405606992,0.6388906517738148,0.01784134709619145,0.009964310058246273,0.23727450980392156,0.007666666666666655,0.008803921568627443,0.14851781018407842,0.013160441430125236,0.01647331932508775,0.28061164935216526,0.010452732342159377,0.009243423111602866,0.12076470588235294,0.01076470588235294,0.01100000000000001,0.02005092297899427,0.008992471162248614,0.010036171241116578,0.17982456140350878,0.01371003229797163,0.012033183098129036,0.35075555555555554,0.018755555555555525,0.015466666666666684,0.0,0.0,0.0,0.40417904332684623,0.019722018108112305,0.018818903285063415,0.5928529411764706,0.013735294117647068,0.01008823529411762,0.05427910562837317,0.009550671123580837,0.009090291589555738,0.15107960038672252,0.015213534707392201,0.015368630281691636,0.015647058823529413,0.0027058823529411778,0.0034705882352941177,0.0502815768302494,0.011219076830249398,0.0192164926678201,0.012914894967316114,0.0028043104491486583,0.0030188207751950403,0.03384313725490196,0.006000000000000002,0.005764705882352936,0.07614152522113316,0.013522929395706207,0.014393454202735162,0.013190148243259018,0.00205950969610026,0.0025900972272260795,0.06505882352941177,0.010058823529411766,0.006411764705882353,0.08457988542329727,0.01220634456726613,0.012469804017696526,0.053611422172452405,0.011964474704397508,0.008477006802147781,0.009377777777777778,0.002266666666666667,0.0017333333333333333,0.03194351042367182,0.012271379276130836,0.015514116694972248,0.005940796886203011,0.0018487252749498145,0.002272755475193293,0.015647058823529413,0.0027058823529411778,0.0034705882352941177,0.597224363916731,0.026005568028331538,0.03536349550818918,0.13715758942958428,0.018033313833962908,0.014218557359406553


==> data/results_exact/income_tols.csv <==
bias_pct,0,0min,0max,0.2,0.2min,0.2max,0.5,0.5min,0.5max,1.0,1.0min,1.0max,1.5,1.5min,1.5max,2.0,2.0min,2.0max
0.1,0.9106571428571428,0.011228571428571366,0.03277142857142856,0.9205714285714286,0.011142857142857121,0.01285714285714279,0.9352285714285714,0.007800000000000029,0.009057142857142875,0.9756,0.00388571428571427,0.0038285714285714034,0.9733714285714286,0.00880000000000003,0.003485714285714314,0.9721142857142857,0.005542857142857183,0.0061714285714286055
0.25000000000000006,0.8135142857142857,0.010371428571428587,0.007057142857142873,0.8351428571428572,0.008857142857142897,0.006000000000000005,0.8757714285714285,0.009199999999999986,0.015085714285714369,0.9409428571428572,0.004085714285714359,0.0073428571428570955,0.9414,0.006828571428571406,0.005457142857142827,0.9417428571428571,0.004885714285714271,0.008257142857142852
0.5000000000000001,0.6782,0.009914285714285764,0.01522857142857137,0.7138857142857142,0.013885714285714279,0.014971428571428635,0.7556285714285714,0.01791428571428566,0.010371428571428587,0.8671714285714286,0.013171428571428612,0.007685714285714296,0.8932285714285715,0.007800000000000029,0.0073428571428570955,0.8963714285714286,0.007800000000000029,0.009914285714285653
0.7499999999999999,0.5840285714285715,0.010028571428571498,0.007685714285714296,0.6157428571428571,0.012885714285714278,0.013399999999999967,0.6568,0.00965714285714292,0.008914285714285652,0.7883428571428571,0.00862857142857143,0.009942857142857142,0.8496,0.009600000000000053,0.02097142857142853,0.8609142857142857,0.01862857142857144,0.015085714285714258
1.0000000000000002,0.5067714285714285,0.011628571428571377,0.007514285714285696,0.5472285714285714,0.008371428571428585,0.010199999999999987,0.5928285714285715,0.00711428571428574,0.006885714285714273,0.7058,0.005514285714285694,0.006485714285714317,0.7841428571428571,0.01014285714285712,0.012714285714285678,0.8096285714285715,0.021914285714285775,0.010942857142857143
1.4999999999999998,0.37188571428571426,0.01731428571428567,0.012971428571428578,0.40745714285714285,0.015457142857142836,0.011114285714285743,0.4625142857142857,0.010514285714285698,0.011485714285714266,0.6009142857142857,0.012057142857142877,0.011371428571428588,0.6625714285714286,0.008000000000000007,0.0077142857142856736,0.6826571428571429,0.01608571428571426,0.017342857142857104
2.0000000000000004,0.233,0.015857142857142875,0.015285714285714264,0.27634285714285717,0.015771428571428603,0.015942857142857092,0.36034285714285713,0.011199999999999988,0.01022857142857142,0.5137714285714285,0.009485714285714208,0.007371428571428584,0.5762857142857143,0.006000000000000005,0.009714285714285675,0.5892,0.01148571428571421,0.007371428571428584
2.5,0.14917142857142857,0.011171428571428554,0.00625714285714285,0.1736,0.008742857142857136,0.006399999999999989,0.2352857142857143,0.010714285714285732,0.007571428571428562,0.43614285714285717,0.013571428571428568,0.0124285714285714,0.5070285714285714,0.016171428571428503,0.014971428571428635,0.5323142857142857,0.010600000000000054,0.00997142857142852
2.9999999999999996,0.12142857142857143,0.008285714285714285,0.009714285714285717,0.12945714285714285,0.010028571428571428,0.009114285714285714,0.1746,0.009742857142857136,0.005685714285714294,0.3590857142857143,0.013942857142857146,0.011771428571428544,0.4324571428571429,0.010742857142857165,0.020399999999999974,0.4566571428571429,0.014942857142857147,0.018485714285714272
3.5000000000000004,0.09305714285714285,0.006485714285714275,0.0066571428571428615,0.09928571428571428,0.005571428571428574,0.006428571428571436,0.12657142857142858,0.008571428571428591,0.009714285714285703,0.2914285714285714,0.012571428571428567,0.011714285714285733,0.36437142857142857,0.01437142857142859,0.01505714285714288,0.38617142857142855,0.010171428571428554,0.012400000000000022
4.000000000000001,0.04845714285714286,0.005885714285714286,0.007828571428571428,0.06188571428571429,0.004171428571428576,0.007542857142857136,0.09154285714285715,0.006114285714285725,0.009028571428571427,0.23982857142857142,0.00839999999999999,0.008742857142857163,0.32474285714285717,0.012742857142857167,0.008399999999999963,0.34394285714285716,0.013657142857142868,0.014628571428571435
4.5,0.021314285714285713,0.004171428571428569,0.0049714285714285746,0.029028571428571428,0.005314285714285712,0.006971428571428569,0.05854285714285714,0.00397142857142857,0.005457142857142862,0.20462857142857144,0.01091428571428571,0.008228571428571418,0.2766571428571429,0.010085714285714309,0.005057142857142816,0.30137142857142857,0.01108571428571431,0.0117714285714286
5.0,0.01722857142857143,0.0038000000000000013,0.004771428571428569,0.019542857142857143,0.0035428571428571427,0.005600000000000001,0.032542857142857144,0.005971428571428572,0.003742857142857138,0.16868571428571427,0.005828571428571405,0.008457142857142858,0.23994285714285715,0.011085714285714282,0.010628571428571404,0.25674285714285716,0.0064571428571428835,0.005257142857142849
5.5,0.012914285714285715,0.0026285714285714298,0.004514285714285714,0.016514285714285714,0.0033714285714285704,0.005485714285714285,0.019,0.003285714285714284,0.004714285714285716,0.1206,0.005171428571428577,0.009400000000000006,0.20431428571428573,0.009742857142857164,0.00739999999999999,0.22551428571428572,0.010371428571428587,0.006199999999999983
5.999999999999999,0.0071142857142857145,0.004542857142857144,0.0077428571428571425,0.012742857142857143,0.0024571428571428574,0.004114285714285716,0.01602857142857143,0.00402857142857143,0.0059714285714285685,0.09548571428571428,0.005485714285714288,0.004514285714285721,0.1636,0.006171428571428578,0.0126857142857143,0.18477142857142856,0.007914285714285707,0.008657142857142863
6.5,0.0002,0.0002,0.0012285714285714285,0.004971428571428571,0.0024,0.005028571428571429,0.012914285714285715,0.0026285714285714298,0.004228571428571429,0.07931428571428571,0.003028571428571422,0.004400000000000001,0.12054285714285715,0.009114285714285714,0.008599999999999997,0.13974285714285714,0.013171428571428556,0.008257142857142852
7.000000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.011285714285714286,0.0021428571428571425,0.003571428571428571,0.05991428571428571,0.0030571428571428555,0.0055142857142857216,0.10908571428571429,0.005657142857142861,0.004628571428571426,0.11657142857142858,0.007714285714285715,0.0037142857142857116
7.5,0.0,0.0,0.0,0.0,0.0,0.0,0.0005428571428571429,0.0005428571428571429,0.0014571428571428572,0.03848571428571428,0.00448571428571428,0.00408571428571429,0.09248571428571428,0.005628571428571427,0.00408571428571429,0.10271428571428572,0.0050000000000000044,0.006428571428571422
8.000000000000002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.028742857142857143,0.002742857142857144,0.0055428571428571445,0.0726,0.004599999999999993,0.008257142857142866,0.09002857142857143,0.005457142857142855,0.004257142857142862


==> data/results_exact/mnist_tols.csv <==
bias_pct,0,0.2,0.5,1.0,1.5,2.0
0.1,0.9828941285251965,0.9833564493758669,0.9893666204345816,0.9921405455386038,0.996301433194637,0.9972260748959778
0.25,0.9625520110957004,0.967175219602404,0.9768839574664817,0.9852057327785483,0.9916782246879334,0.9921405455386038
0.5,0.9306518723994452,0.9361997226074896,0.9528432732316228,0.9727230698104484,0.981044845122515,0.9856680536292187
0.75,0.8825705039297272,0.8927415626444752,0.932963476652797,0.9620896902450301,0.9722607489597781,0.9768839574664817
1.0,0.8441978733240869,0.8576051779935275,0.9079981507165973,0.9463707813222376,0.9620896902450301,0.9685621821544151
1.5,0.7309292649098474,0.7489597780859917,0.8580674988441979,0.9223300970873787,0.9491447064262598,0.9528432732316228
2.0,0.6084142394822006,0.6315302820157189,0.7905686546463245,0.8982894128525196,0.9357374017568192,0.9412852519648636
2.5,0.4895977808599168,0.5233472029588534,0.7193712436430884,0.8797965788257051,0.9209431345353676,0.9306518723994452
3.0,0.3883495145631068,0.42533518261673603,0.6407766990291263,0.8483587609801202,0.9070735090152566,0.9204808136846971
3.5000000000000004,0.3005085529357374,0.33841886269070737,0.5677300046232086,0.8118354137771614,0.893666204345816,0.9070735090152566
4.0,0.2325473878871937,0.26999537679149327,0.4905224225612575,0.7799352750809061,0.8816458622283865,0.8941285251964863
4.5,0.17290799815071659,0.207582061950994,0.43042071197411,0.7383263985205732,0.8631530282015719,0.8816458622283865
5.0,0.13083680073971335,0.16134997688395747,0.37216828478964403,0.694868238557559,0.8465094775774388,0.869625520110957
5.5,0.09939898289412853,0.1262135922330097,0.31807674526121127,0.6532593619972261,0.8261673601479427,0.8525196486361535
6.0,0.06981044845122515,0.09662505779010633,0.2713823393435044,0.6084142394822006,0.8021266759130837,0.8312528895053167
6.5,0.047156726768377254,0.06564956079519187,0.24271844660194175,0.5654184003698567,0.7794729542302358,0.8122977346278317
7.000000000000001,0.023578363384188627,0.04623208506703652,0.20989366620434582,0.5168747110494684,0.7614424410540915,0.7961165048543689
7.5,0.0106333795654184,0.024503005085529356,0.183541377716135,0.4803513638465095,0.7420249653259362,0.7799352750809061
8.0,0.0036985668053629217,0.0106333795654184,0.1553398058252427,0.44891354600092465,0.7105871474803513,0.7619047619047619
8.5,0.0004623208506703652,0.0027739251040221915,0.13268608414239483,0.4073046694405918,0.6800739713361073,0.7369394359685622
9.0,0.0004623208506703652,0.0004623208506703652,0.11095700416088766,0.37447988904299584,0.6514100785945446,0.7087378640776699
9.5,0.0,0.0004623208506703652,0.08876560332871013,0.3416551086453999,0.6213592233009708,0.6833102172907998
10.0,0.0,0.0,0.06888580674988443,0.31484049930651875,0.5945446139620897,0.6555709662505779

